An Ultra-Weak Space-Time Variational Formulation for the Schr\"odinger Equation

We present a well-posed ultra-weak space-time variational formulation for the time-dependent version of the linear Schr\"odinger equation with an instationary Hamiltonian. We prove optimal inf-sup stability and introduce a space-time Petrov-Galerkin discretization with optimal discrete inf-sup stability. We show norm-preservation of the ultra-weak formulation. The inf-sup optimal Petrov-Galerkin discretization is shown to be asymptotically norm-preserving, where the deviation is shown to be in the order of the discretization. In addition, we introduce a Galerkin discretization, which has suboptimal inf-sup stability but exact norm-preservation. Numerical experiments underline the performance of the ultra-weak space-time variational formulation, especially for non-smooth initial data.

==> results/results_H1_levTime_minus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
2	1	35	1	45821.7	0.153856406779614	0.746760680129847	0.824979650036377	0.0782189699065305
3	2	77	1	263741.5	0.104867025311343	0.849461601234155	0.855976906825421	0.00651530559126556
4	3	209	1	4382799	0.101771385026223	0.88220107411719	0.85934158093043	0.0228594931867602
5	4	665	1	57440664.9	0.0972068982885154	0.871479745785774	0.85971613943533	0.0117636063504434
6	5	2345	1	962366542.7	0.0454013266384106	0.870267430096002	0.864335358436409	0.00593207165959297
7	6	8777	1	14291949033.6	0.0387738679635688	0.866750486089752	0.865020737167226	0.00172974892252642


==> results/results_H1_levTime_plus0.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
1	1	25	1	6746.5	0.153206526297264	0.746705835087647	0.864980702993924	0.118274867906278
2	2	49	1	31272.6	0.104877899285881	0.849449233908323	0.879562928949038	0.0301136950407146
3	3	121	1	383330.1	0.101752360806337	0.882200219795704	0.860638888216034	0.0215613315796704
4	4	361	1	3956039.8	0.0972069247468768	0.871479735054266	0.859790933841438	0.0116888012128276
5	5	1225	1	64307613.7	0.0454031613328741	0.870267430245119	0.864790802718169	0.00547662752694944
6	6	4489	1	871994654.4	0.0387770693320908	0.866750486126112	0.865047412463641	0.00170307366247102


==> results/results_H1_levTime_plus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND		L2ERROR			L2START			L2END			L2DIFF
1		2		35	1	5535.7		0.105047512944016	0.849107593044301	0.879513629617918	0.0304060365736167
2		3		77	1	49579.6		0.101750127115503	0.882126107102609	0.860637247961559	0.0214888591410494
3		4		209	1	347508.7		0.0972104882546864	0.871474742111861	0.859790928431441	0.0116838136804197
4		5		665	1	4758284.9	0.0454041075351489	0.870267445053599	0.864790655720016	0.00547678933358287
5		6		2345	1	58138391.9	0.0387770730052563	0.866750485137518	0.865047411563878	0.00170307357363941
6		7		8777	1	806660663.4	0.022895138179489	0.866451127980477	0.865706658350618	0.000744469629858746


==> results/results_L2_levTime_minus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
2	1	35	1	45821.7	0.453719357363702	0.810731582210419	0.863985434440822	0.0532538522304031
3	2	77	1	263741.5	0.433022963079105	0.962404168379972	0.896390018467325	0.0660141499126469
4	3	209	1	4382799	0.425565943098968	1.10420642941624	0.899904731239909	0.204301698176334
5	4	665	1	57440664.9	0.415581375841641	1.04184394103331	0.900310153630577	0.141533787402735
6	5	2345	1	986582776.5	0.317025647574122	1.06854349271199	0.942766203023437	0.125777289688555
7	6	8777	1	13945647043.7	0.300436088460404	1.03092015515172	0.948939114327474	0.0819810408242481


==> results/results_L2_levTime_plus0.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
1	1	25	1	6746.5	0.485085202857752	0.941174557776703	1.09265779853836	0.151483240761662
2	2	49	1	31272.6	0.433268045163584	0.960669175235025	0.92107683276629	0.0395923424687349
3	3	121	1	383330.1	0.429134393649202	1.10333950355294	0.901259782155231	0.202079721397711
4	4	361	1	3956039.8	0.414722793528493	1.04166458204317	0.900376122347754	0.141288459695417
5	5	1225	1	64307613.7	0.316406714410146	1.06852073743739	0.9468421729359	0.121678564501491
6	6	4489	1	908252180.8	0.303194097872387	1.03091720268362	0.949176887150376	0.0817403155332447


==> results/results_L2_levTime_plus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
1	2	35	1	5535.7	0.472656635729678	1.06763056644755	1.11102295902082	0.0433923925732778
2	3	77	1	49579.6	0.429712640165378	1.09790880041417	0.901256179820134	0.196652620594036
3	4	209	1	347508.7	0.414772079367598	1.03821543730256	0.900376110107302	0.13783932719526
4	5	665	1	4640561.1	0.316422441770285	1.06783108166631	0.946840837255281	0.120990244411028
5	6	2345	1	59420505.1	0.303191857586053	1.03082319654938	0.949176882005163	0.0816463145442196
6	7	8777	1	922565289.8	0.249685106740381	1.02647968811636	0.965780330766822	0.0606993573495413


==> results/results_smooth_levTime_minus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
2	1	35	1	45821.7	0.132028096194534	0.864581135174249	0.959560303615096	0.0949791684408469
3	2	77	1	263741.5	0.0215937284838209	0.977880503933478	0.995622651018993	0.0177421470855155
4	3	209	1	2499881.3	0.000932959986248101	0.999937005704518	0.99953743395546	0.00039957174905858
5	4	665	1	57440664.9	4.96415269642797e-05	0.999997885026333	0.999971265722896	2.66193034366147e-05
6	5	2345	1	957811660.5	2.97539767298077e-06	0.99999962644314	0.999998217293214	1.40914992630137e-06
7	6	8777	1	13076942168.6	1.8466553857891e-07	0.99999996542738	0.999999897683553	6.77438271035058e-08


==> results/results_smooth_levTime_plus0.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
1	1	25	1	6746.5	0.132218085620718	0.864677165680588	1.00607524581397	0.141398080133381
2	2	49	1	31272.6	0.0216269593761146	0.977882703118515	1.0230578539859	0.0451751508673836
3	3	121	1	383330.1	0.00093523945175792	0.999937012079307	1.00104687168484	0.00110985960553378
4	4	361	1	3956039.8	4.97948553252152e-05	0.99999788504862	1.00005997788401	6.20928353891603e-05
5	5	1225	1	64307613.7	2.98515542203925e-06	0.999999626446178	1.00000365560001	4.02915383435065e-06
6	6	4489	1	912643537.7	1.85159688083665e-07	0.999999965469816	1.00000022747704	2.62007221141225e-07


==> results/results_smooth_levTime_plus1.txt <==
LEVEL_SPACE	LEVEL_TIME	NDOFS	INFSUP	COND	L2ERROR	L2START	L2END	L2DIFF
1	2	35	1	5535.7	0.0227159360191999	0.977957145418827	1.02299285027354	0.0450357048547178
2	3	77	1	49579.6	0.00151835933728934	0.999939158563932	1.00104478989159	0.00110563132766195
3	4	209	1	338088.7	8.20485985153487e-05	0.99999789142746	1.00005997155484	6.20801273777394e-05
4	5	665	1	4751360.6	4.91445774676265e-06	0.999999626468983	1.00000365555374	4.02908475438668e-06
5	6	2345	1	59279805.5	3.04040015555319e-07	0.999999965469062	1.00000022703944	2.61570376469678e-07
6	7	8777	1	906265747.4	1.8969147493291e-08	0.999999997440053	1.00000001469086	1.72508034523844e-08


==> results/valuesTrialFunction_32.txt <==
x	y	z_real	z_imag
0	0	0	0
0	0.0204081632653061	0	0
0	0.0408163265306122	0	0
0	0.0612244897959184	0	0
0	0.0816326530612245	0	0
0	0.102040816326531	0	0
0	0.122448979591837	0	0
0	0.142857142857143	0	0
0	0.163265306122449	0	0
0	0.183673469387755	0	0
0	0.204081632653061	0	0
0	0.224489795918367	0	0
0	0.244897959183673	0	0
0	0.26530612244898	0	0
0	0.285714285714286	0	0
0	0.306122448979592	0	0
0	0.326530612244898	0	0
0	0.346938775510204	0	0
0	0.36734693877551	0	0
0	0.387755102040816	0	0
0	0.408163265306122	0	0
0	0.428571428571429	0	0
0	0.448979591836735	0	0
0	0.469387755102041	0	0
0	0.489795918367347	0	0
0	0.510204081632653	0	0
0	0.530612244897959	0	0
0	0.551020408163265	0	0
0	0.571428571428571	0	0
0	0.591836734693878	0	0
0	0.612244897959184	0	0
0	0.63265306122449	0	0
0	0.653061224489796	0	0
0	0.673469387755102	0	0
0	0.693877551020408	0	0
0	0.714285714285714	0	0
0	0.73469387755102	0	0
0	0.755102040816326	0	0
0	0.775510204081633	0	0
0	0.795918367346939	0	0
0	0.816326530612245	0	0
0	0.836734693877551	0	0
0	0.857142857142857	0	0
0	0.877551020408163	0	0
0	0.897959183673469	0	0
0	0.918367346938776	0	0
0	0.938775510204082	0	0
0	0.959183673469388	0	0
0	0.979591836734694	0	0

0.0204081632653061	0	0	0
0.0204081632653061	0.0204081632653061	0	0
0.0204081632653061	0.0408163265306122	0	0
0.0204081632653061	0.0612244897959184	0	0
0.0204081632653061	0.0816326530612245	0	0
0.0204081632653061	0.102040816326531	0	0
0.0204081632653061	0.122448979591837	0	0
0.0204081632653061	0.142857142857143	0	0
0.0204081632653061	0.163265306122449	0	0
0.0204081632653061	0.183673469387755	0	0
0.0204081632653061	0.204081632653061	0	0
0.0204081632653061	0.224489795918367	0	0
0.0204081632653061	0.244897959183673	0	0
0.0204081632653061	0.26530612244898	0	0
0.0204081632653061	0.285714285714286	0	0
0.0204081632653061	0.306122448979592	0	0
0.0204081632653061	0.326530612244898	0	0
0.0204081632653061	0.346938775510204	0	0
0.0204081632653061	0.36734693877551	0	0
0.0204081632653061	0.387755102040816	0	0
0.0204081632653061	0.408163265306122	0	0
0.0204081632653061	0.428571428571429	0	0
0.0204081632653061	0.448979591836735	0	0
0.0204081632653061	0.469387755102041	0	0
0.0204081632653061	0.489795918367347	0	0
0.0204081632653061	0.510204081632653	0	0
0.0204081632653061	0.530612244897959	0	0
0.0204081632653061	0.551020408163265	0	0
0.0204081632653061	0.571428571428571	0	0
0.0204081632653061	0.591836734693878	0	0
0.0204081632653061	0.612244897959184	0	0
0.0204081632653061	0.63265306122449	0	0
0.0204081632653061	0.653061224489796	0	0
0.0204081632653061	0.673469387755102	0	0
0.0204081632653061	0.693877551020408	0	0
0.0204081632653061	0.714285714285714	0	0
0.0204081632653061	0.73469387755102	0	0
0.0204081632653061	0.755102040816326	0	0
0.0204081632653061	0.775510204081633	0	0
0.0204081632653061	0.795918367346939	0	0
0.0204081632653061	0.816326530612245	0	0
0.0204081632653061	0.836734693877551	0	0
0.0204081632653061	0.857142857142857	0	0
0.0204081632653061	0.877551020408163	0	0
0.0204081632653061	0.897959183673469	0	0
0.0204081632653061	0.918367346938776	0	0
0.0204081632653061	0.938775510204082	0	0
0.0204081632653061	0.959183673469388	0	0
0.0204081632653061	0.979591836734694	0	0

0.0408163265306122	0	0	0
0.0408163265306122	0.0204081632653061	0	0
0.0408163265306122	0.0408163265306122	0	0
0.0408163265306122	0.0612244897959184	0	0
0.0408163265306122	0.0816326530612245	0	0
0.0408163265306122	0.102040816326531	0	0
0.0408163265306122	0.122448979591837	0	0
0.0408163265306122	0.142857142857143	0	0
0.0408163265306122	0.163265306122449	0	0
0.0408163265306122	0.183673469387755	0	0
0.0408163265306122	0.204081632653061	0	0
0.0408163265306122	0.224489795918367	0	0
0.0408163265306122	0.244897959183673	0	0
0.0408163265306122	0.26530612244898	0	0
0.0408163265306122	0.285714285714286	0	0
0.0408163265306122	0.306122448979592	0	0
0.0408163265306122	0.326530612244898	0	0
0.0408163265306122	0.346938775510204	0	0
0.0408163265306122	0.36734693877551	0	0
0.0408163265306122	0.387755102040816	0	0
0.0408163265306122	0.408163265306122	0	0
0.0408163265306122	0.428571428571429	0	0
0.0408163265306122	0.448979591836735	0	0
0.0408163265306122	0.469387755102041	0	0
0.0408163265306122	0.489795918367347	0	0
0.0408163265306122	0.510204081632653	0	0
0.0408163265306122	0.530612244897959	0	0
0.0408163265306122	0.551020408163265	0	0
0.0408163265306122	0.571428571428571	0	0
0.0408163265306122	0.591836734693878	0	0
0.0408163265306122	0.612244897959184	0	0
0.0408163265306122	0.63265306122449	0	0
0.0408163265306122	0.653061224489796	0	0
0.0408163265306122	0.673469387755102	0	0
0.0408163265306122	0.693877551020408	0	0
0.0408163265306122	0.714285714285714	0	0
0.0408163265306122	0.73469387755102	0	0
0.0408163265306122	0.755102040816326	0	0
0.0408163265306122	0.775510204081633	0	0
0.0408163265306122	0.795918367346939	0	0
0.0408163265306122	0.816326530612245	0	0
0.0408163265306122	0.836734693877551	0	0
0.0408163265306122	0.857142857142857	0	0
0.0408163265306122	0.877551020408163	0	0
0.0408163265306122	0.897959183673469	0	0
0.0408163265306122	0.918367346938776	0	0
0.0408163265306122	0.938775510204082	0	0
0.0408163265306122	0.959183673469388	0	0
0.0408163265306122	0.979591836734694	0	0

0.0612244897959184	0	0	0
0.0612244897959184	0.0204081632653061	0	0
0.0612244897959184	0.0408163265306122	0	0
0.0612244897959184	0.0612244897959184	0	0
0.0612244897959184	0.0816326530612245	0	0
0.0612244897959184	0.102040816326531	0	0
0.0612244897959184	0.122448979591837	0	0
0.0612244897959184	0.142857142857143	0	0
0.0612244897959184	0.163265306122449	0	0
0.0612244897959184	0.183673469387755	0	0
0.0612244897959184	0.204081632653061	0	0
0.0612244897959184	0.224489795918367	0	0
0.0612244897959184	0.244897959183673	0	0
0.0612244897959184	0.26530612244898	0	0
0.0612244897959184	0.285714285714286	0	0
0.0612244897959184	0.306122448979592	0	0
0.0612244897959184	0.326530612244898	0	0
0.0612244897959184	0.346938775510204	0	0
0.0612244897959184	0.36734693877551	0	0
0.0612244897959184	0.387755102040816	0	0
0.0612244897959184	0.408163265306122	0	0
0.0612244897959184	0.428571428571429	0	0
0.0612244897959184	0.448979591836735	0	0
0.0612244897959184	0.469387755102041	0	0
0.0612244897959184	0.489795918367347	0	0
0.0612244897959184	0.510204081632653	0	0
0.0612244897959184	0.530612244897959	0	0
0.0612244897959184	0.551020408163265	0	0
0.0612244897959184	0.571428571428571	0	0
0.0612244897959184	0.591836734693878	0	0
0.0612244897959184	0.612244897959184	0	0
0.0612244897959184	0.63265306122449	0	0
0.0612244897959184	0.653061224489796	0	0
0.0612244897959184	0.673469387755102	0	0
0.0612244897959184	0.693877551020408	0	0
0.0612244897959184	0.714285714285714	0	0
0.0612244897959184	0.73469387755102	0	0
0.0612244897959184	0.755102040816326	0	0
0.0612244897959184	0.775510204081633	0	0
0.0612244897959184	0.795918367346939	0	0
0.0612244897959184	0.816326530612245	0	0
0.0612244897959184	0.836734693877551	0	0
0.0612244897959184	0.857142857142857	0	0
0.0612244897959184	0.877551020408163	0	0
0.0612244897959184	0.897959183673469	0	0
0.0612244897959184	0.918367346938776	0	0
0.0612244897959184	0.938775510204082	0	0
0.0612244897959184	0.959183673469388	0	0
0.0612244897959184	0.979591836734694	0	0

0.0816326530612245	0	0	0
0.0816326530612245	0.0204081632653061	0	0
0.0816326530612245	0.0408163265306122	0	0
0.0816326530612245	0.0612244897959184	0	0
0.0816326530612245	0.0816326530612245	0	0
0.0816326530612245	0.102040816326531	0	0
0.0816326530612245	0.122448979591837	0	0
0.0816326530612245	0.142857142857143	0	0
0.0816326530612245	0.163265306122449	0	0
0.0816326530612245	0.183673469387755	0	0
0.0816326530612245	0.204081632653061	0	0
0.0816326530612245	0.224489795918367	0	0
0.0816326530612245	0.244897959183673	0	0
0.0816326530612245	0.26530612244898	0	0
0.0816326530612245	0.285714285714286	0	0
0.0816326530612245	0.306122448979592	0	0
0.0816326530612245	0.326530612244898	0	0
0.0816326530612245	0.346938775510204	0	0
0.0816326530612245	0.36734693877551	0	0
0.0816326530612245	0.387755102040816	0	0
0.0816326530612245	0.408163265306122	0	0
0.0816326530612245	0.428571428571429	0	0
0.0816326530612245	0.448979591836735	0	0
0.0816326530612245	0.469387755102041	0	0
0.0816326530612245	0.489795918367347	0	0
0.0816326530612245	0.510204081632653	0	0
0.0816326530612245	0.530612244897959	0	0
0.0816326530612245	0.551020408163265	0	0
0.0816326530612245	0.571428571428571	0	0
0.0816326530612245	0.591836734693878	0	0
0.0816326530612245	0.612244897959184	0	0
0.0816326530612245	0.63265306122449	0	0
0.0816326530612245	0.653061224489796	0	0
0.0816326530612245	0.673469387755102	0	0
0.0816326530612245	0.693877551020408	0	0
0.0816326530612245	0.714285714285714	0	0
0.0816326530612245	0.73469387755102	0	0
0.0816326530612245	0.755102040816326	0	0
0.0816326530612245	0.775510204081633	0	0
0.0816326530612245	0.795918367346939	0	0
0.0816326530612245	0.816326530612245	0	0
0.0816326530612245	0.836734693877551	0	0
0.0816326530612245	0.857142857142857	0	0
0.0816326530612245	0.877551020408163	0	0
0.0816326530612245	0.897959183673469	0	0
0.0816326530612245	0.918367346938776	0	0
0.0816326530612245	0.938775510204082	0	0
0.0816326530612245	0.959183673469388	0	0
0.0816326530612245	0.979591836734694	0	0

0.102040816326531	0	0	0
0.102040816326531	0.0204081632653061	0	0
0.102040816326531	0.0408163265306122	0	0
0.102040816326531	0.0612244897959184	0	0
0.102040816326531	0.0816326530612245	0	0
0.102040816326531	0.102040816326531	0	0
0.102040816326531	0.122448979591837	0	0
0.102040816326531	0.142857142857143	0	0
0.102040816326531	0.163265306122449	0	0
0.102040816326531	0.183673469387755	0	0
0.102040816326531	0.204081632653061	0	0
0.102040816326531	0.224489795918367	0	0
0.102040816326531	0.244897959183673	0	0
0.102040816326531	0.26530612244898	0	0
0.102040816326531	0.285714285714286	0	0
0.102040816326531	0.306122448979592	0	0
0.102040816326531	0.326530612244898	0	0
0.102040816326531	0.346938775510204	0	0
0.102040816326531	0.36734693877551	0	0
0.102040816326531	0.387755102040816	0	0
0.102040816326531	0.408163265306122	0	0
0.102040816326531	0.428571428571429	0	0
0.102040816326531	0.448979591836735	0	0
0.102040816326531	0.469387755102041	0	0
0.102040816326531	0.489795918367347	0	0
0.102040816326531	0.510204081632653	0	0
0.102040816326531	0.530612244897959	0	0
0.102040816326531	0.551020408163265	0	0
0.102040816326531	0.571428571428571	0	0
0.102040816326531	0.591836734693878	0	0
0.102040816326531	0.612244897959184	0	0
0.102040816326531	0.63265306122449	0	0
0.102040816326531	0.653061224489796	0	0
0.102040816326531	0.673469387755102	0	0
0.102040816326531	0.693877551020408	0	0
0.102040816326531	0.714285714285714	0	0
0.102040816326531	0.73469387755102	0	0
0.102040816326531	0.755102040816326	0	0
0.102040816326531	0.775510204081633	0	0
0.102040816326531	0.795918367346939	0	0
0.102040816326531	0.816326530612245	0	0
0.102040816326531	0.836734693877551	0	0
0.102040816326531	0.857142857142857	0	0
0.102040816326531	0.877551020408163	0	0
0.102040816326531	0.897959183673469	0	0
0.102040816326531	0.918367346938776	0	0
0.102040816326531	0.938775510204082	0	0
0.102040816326531	0.959183673469388	0	0
0.102040816326531	0.979591836734694	0	0

0.122448979591837	0	0	0
0.122448979591837	0.0204081632653061	0	0
0.122448979591837	0.0408163265306122	0	0
0.122448979591837	0.0612244897959184	0	0
0.122448979591837	0.0816326530612245	0	0
0.122448979591837	0.102040816326531	0	0
0.122448979591837	0.122448979591837	0	0
0.122448979591837	0.142857142857143	0	0
0.122448979591837	0.163265306122449	0	0
0.122448979591837	0.183673469387755	0	0
0.122448979591837	0.204081632653061	0	0
0.122448979591837	0.224489795918367	0	0
0.122448979591837	0.244897959183673	0	0
0.122448979591837	0.26530612244898	0	0
0.122448979591837	0.285714285714286	0	0
0.122448979591837	0.306122448979592	0	0
0.122448979591837	0.326530612244898	0	0
0.122448979591837	0.346938775510204	0	0
0.122448979591837	0.36734693877551	0	0
0.122448979591837	0.387755102040816	0	0
0.122448979591837	0.408163265306122	0	0
0.122448979591837	0.428571428571429	0	0
0.122448979591837	0.448979591836735	0	0
0.122448979591837	0.469387755102041	0	0
0.122448979591837	0.489795918367347	0	0
0.122448979591837	0.510204081632653	0	0
0.122448979591837	0.530612244897959	0	0
0.122448979591837	0.551020408163265	0	0
0.122448979591837	0.571428571428571	0	0
0.122448979591837	0.591836734693878	0	0
0.122448979591837	0.612244897959184	0	0
0.122448979591837	0.63265306122449	0	0
0.122448979591837	0.653061224489796	0	0
0.122448979591837	0.673469387755102	0	0
0.122448979591837	0.693877551020408	0	0
0.122448979591837	0.714285714285714	0	0
0.122448979591837	0.73469387755102	0	0
0.122448979591837	0.755102040816326	0	0
0.122448979591837	0.775510204081633	0	0
0.122448979591837	0.795918367346939	0	0
0.122448979591837	0.816326530612245	0	0
0.122448979591837	0.836734693877551	0	0
0.122448979591837	0.857142857142857	0	0
0.122448979591837	0.877551020408163	0	0
0.122448979591837	0.897959183673469	0	0
0.122448979591837	0.918367346938776	0	0
0.122448979591837	0.938775510204082	0	0
0.122448979591837	0.959183673469388	0	0
0.122448979591837	0.979591836734694	0	0

0.142857142857143	0	0	0
0.142857142857143	0.0204081632653061	0	0
0.142857142857143	0.0408163265306122	0	0
0.142857142857143	0.0612244897959184	0	0
0.142857142857143	0.0816326530612245	0	0
0.142857142857143	0.102040816326531	0	0
0.142857142857143	0.122448979591837	0	0
0.142857142857143	0.142857142857143	0	0
0.142857142857143	0.163265306122449	0	0
0.142857142857143	0.183673469387755	0	0
0.142857142857143	0.204081632653061	0	0
0.142857142857143	0.224489795918367	0	0
0.142857142857143	0.244897959183673	0	0
0.142857142857143	0.26530612244898	0	0
0.142857142857143	0.285714285714286	0	0
0.142857142857143	0.306122448979592	0	0
0.142857142857143	0.326530612244898	0	0
0.142857142857143	0.346938775510204	0	0
0.142857142857143	0.36734693877551	0	0
0.142857142857143	0.387755102040816	0	0
0.142857142857143	0.408163265306122	0	0
0.142857142857143	0.428571428571429	0	0
0.142857142857143	0.448979591836735	0	0
0.142857142857143	0.469387755102041	0	0
0.142857142857143	0.489795918367347	0	0
0.142857142857143	0.510204081632653	0	0
0.142857142857143	0.530612244897959	0	0
0.142857142857143	0.551020408163265	0	0
0.142857142857143	0.571428571428571	0	0
0.142857142857143	0.591836734693878	0	0
0.142857142857143	0.612244897959184	0	0
0.142857142857143	0.63265306122449	0	0
0.142857142857143	0.653061224489796	0	0
0.142857142857143	0.673469387755102	0	0
0.142857142857143	0.693877551020408	0	0
0.142857142857143	0.714285714285714	0	0
0.142857142857143	0.73469387755102	0	0
0.142857142857143	0.755102040816326	0	0
0.142857142857143	0.775510204081633	0	0
0.142857142857143	0.795918367346939	0	0
0.142857142857143	0.816326530612245	0	0
0.142857142857143	0.836734693877551	0	0
0.142857142857143	0.857142857142857	0	0
0.142857142857143	0.877551020408163	0	0
0.142857142857143	0.897959183673469	0	0
0.142857142857143	0.918367346938776	0	0
0.142857142857143	0.938775510204082	0	0
0.142857142857143	0.959183673469388	0	0
0.142857142857143	0.979591836734694	0	0

0.163265306122449	0	0	0
0.163265306122449	0.0204081632653061	0	0
0.163265306122449	0.0408163265306122	0	0
0.163265306122449	0.0612244897959184	0	0
0.163265306122449	0.0816326530612245	0	0
0.163265306122449	0.102040816326531	0	0
0.163265306122449	0.122448979591837	0	0
0.163265306122449	0.142857142857143	0	0
0.163265306122449	0.163265306122449	0	0
0.163265306122449	0.183673469387755	0	0
0.163265306122449	0.204081632653061	0	0
0.163265306122449	0.224489795918367	0	0
0.163265306122449	0.244897959183673	0	0
0.163265306122449	0.26530612244898	0	0
0.163265306122449	0.285714285714286	0	0
0.163265306122449	0.306122448979592	0	0
0.163265306122449	0.326530612244898	0	0
0.163265306122449	0.346938775510204	0	0
0.163265306122449	0.36734693877551	0	0
0.163265306122449	0.387755102040816	0	0
0.163265306122449	0.408163265306122	0	0
0.163265306122449	0.428571428571429	0	0
0.163265306122449	0.448979591836735	0	0
0.163265306122449	0.469387755102041	0	0
0.163265306122449	0.489795918367347	0	0
0.163265306122449	0.510204081632653	0	0
0.163265306122449	0.530612244897959	0	0
0.163265306122449	0.551020408163265	0	0
0.163265306122449	0.571428571428571	0	0
0.163265306122449	0.591836734693878	0	0
0.163265306122449	0.612244897959184	0	0
0.163265306122449	0.63265306122449	0	0
0.163265306122449	0.653061224489796	0	0
0.163265306122449	0.673469387755102	0	0
0.163265306122449	0.693877551020408	0	0
0.163265306122449	0.714285714285714	0	0
0.163265306122449	0.73469387755102	0	0
0.163265306122449	0.755102040816326	0	0
0.163265306122449	0.775510204081633	0	0
0.163265306122449	0.795918367346939	0	0
0.163265306122449	0.816326530612245	0	0
0.163265306122449	0.836734693877551	0	0
0.163265306122449	0.857142857142857	0	0
0.163265306122449	0.877551020408163	0	0
0.163265306122449	0.897959183673469	0	0
0.163265306122449	0.918367346938776	0	0
0.163265306122449	0.938775510204082	0	0
0.163265306122449	0.959183673469388	0	0
0.163265306122449	0.979591836734694	0	0

0.183673469387755	0	0	0
0.183673469387755	0.0204081632653061	0	0
0.183673469387755	0.0408163265306122	0	0
0.183673469387755	0.0612244897959184	0	0
0.183673469387755	0.0816326530612245	0	0
0.183673469387755	0.102040816326531	0	0
0.183673469387755	0.122448979591837	0	0
0.183673469387755	0.142857142857143	0	0
0.183673469387755	0.163265306122449	0	0
0.183673469387755	0.183673469387755	0	0
0.183673469387755	0.204081632653061	0	0
0.183673469387755	0.224489795918367	0	0
0.183673469387755	0.244897959183673	0	0
0.183673469387755	0.26530612244898	0	0
0.183673469387755	0.285714285714286	0	0
0.183673469387755	0.306122448979592	0	0
0.183673469387755	0.326530612244898	0	0
0.183673469387755	0.346938775510204	0	0
0.183673469387755	0.36734693877551	0	0
0.183673469387755	0.387755102040816	0	0
0.183673469387755	0.408163265306122	0	0
0.183673469387755	0.428571428571429	0	0
0.183673469387755	0.448979591836735	0	0
0.183673469387755	0.469387755102041	0	0
0.183673469387755	0.489795918367347	0	0
0.183673469387755	0.510204081632653	0	0
0.183673469387755	0.530612244897959	0	0
0.183673469387755	0.551020408163265	0	0
0.183673469387755	0.571428571428571	0	0
0.183673469387755	0.591836734693878	0	0
0.183673469387755	0.612244897959184	0	0
0.183673469387755	0.63265306122449	0	0
0.183673469387755	0.653061224489796	0	0
0.183673469387755	0.673469387755102	0	0
0.183673469387755	0.693877551020408	0	0
0.183673469387755	0.714285714285714	0	0
0.183673469387755	0.73469387755102	0	0
0.183673469387755	0.755102040816326	0	0
0.183673469387755	0.775510204081633	0	0
0.183673469387755	0.795918367346939	0	0
0.183673469387755	0.816326530612245	0	0
0.183673469387755	0.836734693877551	0	0
0.183673469387755	0.857142857142857	0	0
0.183673469387755	0.877551020408163	0	0
0.183673469387755	0.897959183673469	0	0
0.183673469387755	0.918367346938776	0	0
0.183673469387755	0.938775510204082	0	0
0.183673469387755	0.959183673469388	0	0
0.183673469387755	0.979591836734694	0	0

0.204081632653061	0	0	0
0.204081632653061	0.0204081632653061	0	0
0.204081632653061	0.0408163265306122	0	0
0.204081632653061	0.0612244897959184	0	0
0.204081632653061	0.0816326530612245	0	0
0.204081632653061	0.102040816326531	0	0
0.204081632653061	0.122448979591837	0	0
0.204081632653061	0.142857142857143	0	0
0.204081632653061	0.163265306122449	0	0
0.204081632653061	0.183673469387755	0	0
0.204081632653061	0.204081632653061	0	0
0.204081632653061	0.224489795918367	0	0
0.204081632653061	0.244897959183673	0	0
0.204081632653061	0.26530612244898	0	0
0.204081632653061	0.285714285714286	0	0
0.204081632653061	0.306122448979592	0	0
0.204081632653061	0.326530612244898	0	0
0.204081632653061	0.346938775510204	0	0
0.204081632653061	0.36734693877551	0	0
0.204081632653061	0.387755102040816	0	0
0.204081632653061	0.408163265306122	0	0
0.204081632653061	0.428571428571429	0	0
0.204081632653061	0.448979591836735	0	0
0.204081632653061	0.469387755102041	0	0
0.204081632653061	0.489795918367347	0	0
0.204081632653061	0.510204081632653	0	0
0.204081632653061	0.530612244897959	0	0
0.204081632653061	0.551020408163265	0	0
0.204081632653061	0.571428571428571	0	0
0.204081632653061	0.591836734693878	0	0
0.204081632653061	0.612244897959184	0	0
0.204081632653061	0.63265306122449	0	0
0.204081632653061	0.653061224489796	0	0
0.204081632653061	0.673469387755102	0	0
0.204081632653061	0.693877551020408	0	0
0.204081632653061	0.714285714285714	0	0
0.204081632653061	0.73469387755102	0	0
0.204081632653061	0.755102040816326	0	0
0.204081632653061	0.775510204081633	0	0
0.204081632653061	0.795918367346939	0	0
0.204081632653061	0.816326530612245	0	0
0.204081632653061	0.836734693877551	0	0
0.204081632653061	0.857142857142857	0	0
0.204081632653061	0.877551020408163	0	0
0.204081632653061	0.897959183673469	0	0
0.204081632653061	0.918367346938776	0	0
0.204081632653061	0.938775510204082	0	0
0.204081632653061	0.959183673469388	0	0
0.204081632653061	0.979591836734694	0	0

0.224489795918367	0	0	0
0.224489795918367	0.0204081632653061	0	0
0.224489795918367	0.0408163265306122	0	0
0.224489795918367	0.0612244897959184	0	0
0.224489795918367	0.0816326530612245	0	0
0.224489795918367	0.102040816326531	0	0
0.224489795918367	0.122448979591837	0	0
0.224489795918367	0.142857142857143	0	0
0.224489795918367	0.163265306122449	0	0
0.224489795918367	0.183673469387755	0	0
0.224489795918367	0.204081632653061	0	0
0.224489795918367	0.224489795918367	0	0
0.224489795918367	0.244897959183673	0	0
0.224489795918367	0.26530612244898	0	0
0.224489795918367	0.285714285714286	0	0
0.224489795918367	0.306122448979592	0	0
0.224489795918367	0.326530612244898	0	0
0.224489795918367	0.346938775510204	0	0
0.224489795918367	0.36734693877551	0	0
0.224489795918367	0.387755102040816	0	0
0.224489795918367	0.408163265306122	0	0
0.224489795918367	0.428571428571429	0	0
0.224489795918367	0.448979591836735	0	0
0.224489795918367	0.469387755102041	0	0
0.224489795918367	0.489795918367347	0	0
0.224489795918367	0.510204081632653	0	0
0.224489795918367	0.530612244897959	0	0
0.224489795918367	0.551020408163265	0	0
0.224489795918367	0.571428571428571	0	0
0.224489795918367	0.591836734693878	0	0
0.224489795918367	0.612244897959184	0	0
0.224489795918367	0.63265306122449	0	0
0.224489795918367	0.653061224489796	0	0
0.224489795918367	0.673469387755102	0	0
0.224489795918367	0.693877551020408	0	0
0.224489795918367	0.714285714285714	0	0
0.224489795918367	0.73469387755102	0	0
0.224489795918367	0.755102040816326	0	0
0.224489795918367	0.775510204081633	0	0
0.224489795918367	0.795918367346939	0	0
0.224489795918367	0.816326530612245	0	0
0.224489795918367	0.836734693877551	0	0
0.224489795918367	0.857142857142857	0	0
0.224489795918367	0.877551020408163	0	0
0.224489795918367	0.897959183673469	0	0
0.224489795918367	0.918367346938776	0	0
0.224489795918367	0.938775510204082	0	0
0.224489795918367	0.959183673469388	0	0
0.224489795918367	0.979591836734694	0	0

0.244897959183673	0	0	0
0.244897959183673	0.0204081632653061	0	0
0.244897959183673	0.0408163265306122	0	0
0.244897959183673	0.0612244897959184	0	0
0.244897959183673	0.0816326530612245	0	0
0.244897959183673	0.102040816326531	0	0
0.244897959183673	0.122448979591837	0	0
0.244897959183673	0.142857142857143	0	0
0.244897959183673	0.163265306122449	0	0
0.244897959183673	0.183673469387755	0	0
0.244897959183673	0.204081632653061	0	0
0.244897959183673	0.224489795918367	0	0
0.244897959183673	0.244897959183673	0	0
0.244897959183673	0.26530612244898	0	0
0.244897959183673	0.285714285714286	0	0
0.244897959183673	0.306122448979592	0	0
0.244897959183673	0.326530612244898	0	0
0.244897959183673	0.346938775510204	0	0
0.244897959183673	0.36734693877551	0	0
0.244897959183673	0.387755102040816	0	0
0.244897959183673	0.408163265306122	0	0
0.244897959183673	0.428571428571429	0	0
0.244897959183673	0.448979591836735	0	0
0.244897959183673	0.469387755102041	0	0
0.244897959183673	0.489795918367347	0	0
0.244897959183673	0.510204081632653	0	0
0.244897959183673	0.530612244897959	0	0
0.244897959183673	0.551020408163265	0	0
0.244897959183673	0.571428571428571	0	0
0.244897959183673	0.591836734693878	0	0
0.244897959183673	0.612244897959184	0	0
0.244897959183673	0.63265306122449	0	0
0.244897959183673	0.653061224489796	0	0
0.244897959183673	0.673469387755102	0	0
0.244897959183673	0.693877551020408	0	0
0.244897959183673	0.714285714285714	0	0
0.244897959183673	0.73469387755102	0	0
0.244897959183673	0.755102040816326	0	0
0.244897959183673	0.775510204081633	0	0
0.244897959183673	0.795918367346939	0	0
0.244897959183673	0.816326530612245	0	0
0.244897959183673	0.836734693877551	0	0
0.244897959183673	0.857142857142857	0	0
0.244897959183673	0.877551020408163	0	0
0.244897959183673	0.897959183673469	0	0
0.244897959183673	0.918367346938776	0	0
0.244897959183673	0.938775510204082	0	0
0.244897959183673	0.959183673469388	0	0
0.244897959183673	0.979591836734694	0	0

0.26530612244898	0	0	0
0.26530612244898	0.0204081632653061	0	0
0.26530612244898	0.0408163265306122	0	0
0.26530612244898	0.0612244897959184	0	0
0.26530612244898	0.0816326530612245	0	0
0.26530612244898	0.102040816326531	0	0
0.26530612244898	0.122448979591837	0	0
0.26530612244898	0.142857142857143	0	0
0.26530612244898	0.163265306122449	0	0
0.26530612244898	0.183673469387755	0	0
0.26530612244898	0.204081632653061	0	0
0.26530612244898	0.224489795918367	0	0
0.26530612244898	0.244897959183673	0	0
0.26530612244898	0.26530612244898	0.0293755153039976	0.000299750156163241
0.26530612244898	0.285714285714286	0.0685428690426609	0.00380793716903671
0.26530612244898	0.306122448979592	0.107710222781324	0.0147765725130842
0.26530612244898	0.326530612244898	0.146877576519988	0.037468769520405
0.26530612244898	0.346938775510204	0.186044930258651	0.0761476415230986
0.26530612244898	0.36734693877551	0.225212283997315	0.135076301853265
0.26530612244898	0.387755102040816	0.16646125338932	0.217823997740772
0.26530612244898	0.408163265306122	0.0489591921733292	0.318540050211621
0.26530612244898	0.428571428571429	-0.0685428690426608	0.424584994347594
0.26530612244898	0.448979591836735	-0.186044930258651	0.523169490152393
0.26530612244898	0.469387755102041	-0.303546991474641	0.601504197629719
0.26530612244898	0.489795918367347	-0.421049052690631	0.646799776783276
0.26530612244898	0.510204081632653	-0.421049052690631	0.646799776783276
0.26530612244898	0.530612244897959	-0.303546991474641	0.601504197629719
0.26530612244898	0.551020408163265	-0.186044930258651	0.523169490152393
0.26530612244898	0.571428571428571	-0.0685428690426611	0.424584994347594
0.26530612244898	0.591836734693878	0.0489591921733292	0.318540050211621
0.26530612244898	0.612244897959184	0.16646125338932	0.217823997740772
0.26530612244898	0.63265306122449	0.225212283997314	0.135076301853264
0.26530612244898	0.653061224489796	0.186044930258651	0.0761476415230987
0.26530612244898	0.673469387755102	0.146877576519988	0.037468769520405
0.26530612244898	0.693877551020408	0.107710222781324	0.0147765725130842
0.26530612244898	0.714285714285714	0.0685428690426609	0.00380793716903671
0.26530612244898	0.73469387755102	0.0293755153039975	0.000299750156163238
0.26530612244898	0.755102040816326	0	0
0.26530612244898	0.775510204081633	0	0
0.26530612244898	0.795918367346939	0	0
0.26530612244898	0.816326530612245	0	0
0.26530612244898	0.836734693877551	0	0
0.26530612244898	0.857142857142857	0	0
0.26530612244898	0.877551020408163	0	0
0.26530612244898	0.897959183673469	0	0
0.26530612244898	0.918367346938776	0	0
0.26530612244898	0.938775510204082	0	0
0.26530612244898	0.959183673469388	0	0
0.26530612244898	0.979591836734694	0	0

0.285714285714286	0	0	0
0.285714285714286	0.0204081632653061	0	0
0.285714285714286	0.0408163265306122	0	0
0.285714285714286	0.0612244897959184	0	0
0.285714285714286	0.0816326530612245	0	0
0.285714285714286	0.102040816326531	0	0
0.285714285714286	0.122448979591837	0	0
0.285714285714286	0.142857142857143	0	0
0.285714285714286	0.163265306122449	0	0
0.285714285714286	0.183673469387755	0	0
0.285714285714286	0.204081632653061	0	0
0.285714285714286	0.224489795918367	0	0
0.285714285714286	0.244897959183673	0	0
0.285714285714286	0.26530612244898	0.159933361099542	0.000699417031047561
0.285714285714286	0.285714285714286	0.373177842565597	0.00888518672775231
0.285714285714286	0.306122448979592	0.586422324031653	0.0344786691971963
0.285714285714286	0.326530612244898	0.799666805497708	0.0874271288809448
0.285714285714286	0.346938775510204	1.01291128696376	0.177677830220563
0.285714285714286	0.36734693877551	1.22615576842982	0.315178037657617
0.285714285714286	0.387755102040816	0.906289046230737	0.508255994728468
0.285714285714286	0.408163265306122	0.266555601832569	0.743260117160447
0.285714285714286	0.428571428571429	-0.373177842565597	0.990698320144384
0.285714285714286	0.448979591836735	-1.01291128696376	1.22072881035558
0.285714285714286	0.469387755102041	-1.65264473136193	1.40350979446934
0.285714285714286	0.489795918367347	-2.2923781757601	1.50919947916097
0.285714285714286	0.510204081632653	-2.2923781757601	1.50919947916097
0.285714285714286	0.530612244897959	-1.65264473136193	1.40350979446934
0.285714285714286	0.551020408163265	-1.01291128696377	1.22072881035558
0.285714285714286	0.571428571428571	-0.373177842565598	0.990698320144384
0.285714285714286	0.591836734693878	0.266555601832569	0.743260117160447
0.285714285714286	0.612244897959184	0.906289046230737	0.508255994728468
0.285714285714286	0.63265306122449	1.22615576842982	0.315178037657616
0.285714285714286	0.653061224489796	1.01291128696376	0.177677830220563
0.285714285714286	0.673469387755102	0.799666805497709	0.087427128880945
0.285714285714286	0.693877551020408	0.586422324031653	0.0344786691971963
0.285714285714286	0.714285714285714	0.373177842565597	0.00888518672775231
0.285714285714286	0.73469387755102	0.159933361099541	0.000699417031047554
0.285714285714286	0.755102040816326	0	0
0.285714285714286	0.775510204081633	0	0
0.285714285714286	0.795918367346939	0	0
0.285714285714286	0.816326530612245	0	0
0.285714285714286	0.836734693877551	0	0
0.285714285714286	0.857142857142857	0	0
0.285714285714286	0.877551020408163	0	0
0.285714285714286	0.897959183673469	0	0
0.285714285714286	0.918367346938776	0	0
0.285714285714286	0.938775510204082	0	0
0.285714285714286	0.959183673469388	0	0
0.285714285714286	0.979591836734694	0	0

0.306122448979592	0	0	0
0.306122448979592	0.0204081632653061	0	0
0.306122448979592	0.0408163265306122	0	0
0.306122448979592	0.0612244897959184	0	0
0.306122448979592	0.0816326530612245	0	0
0.306122448979592	0.102040816326531	0	0
0.306122448979592	0.122448979591837	0	0
0.306122448979592	0.142857142857143	0	0
0.306122448979592	0.163265306122449	0	0
0.306122448979592	0.183673469387755	0	0
0.306122448979592	0.204081632653061	0	0
0.306122448979592	0.224489795918367	0	0
0.306122448979592	0.244897959183673	0	0
0.306122448979592	0.26530612244898	0.394937483531522	0.00109908390593188
0.306122448979592	0.285714285714286	0.921520794906884	0.0139624362864679
0.306122448979592	0.306122448979592	1.44810410628225	0.0541807658813086
0.306122448979592	0.326530612244898	1.97468741765761	0.137385488241485
0.306122448979592	0.346938775510204	2.50127072903297	0.279208018918028
0.306122448979592	0.36734693877551	3.02785404040833	0.495279773461969
0.306122448979592	0.387755102040816	2.23797907334529	0.798687991716164
0.306122448979592	0.408163265306122	0.658229139219202	1.16798018410928
0.306122448979592	0.428571428571429	-0.921520794906882	1.55681164594117
0.306122448979592	0.448979591836735	-2.50127072903297	1.91828813055877
0.306122448979592	0.469387755102041	-4.08102066315906	2.20551539130897
0.306122448979592	0.489795918367347	-5.66077059728515	2.37159918153867
0.306122448979592	0.510204081632653	-5.66077059728515	2.37159918153867
0.306122448979592	0.530612244897959	-4.08102066315906	2.20551539130897
0.306122448979592	0.551020408163265	-2.50127072903298	1.91828813055877
0.306122448979592	0.571428571428571	-0.921520794906887	1.55681164594118
0.306122448979592	0.591836734693878	0.658229139219202	1.16798018410928
0.306122448979592	0.612244897959184	2.23797907334529	0.798687991716164
0.306122448979592	0.63265306122449	3.02785404040833	0.495279773461969
0.306122448979592	0.653061224489796	2.50127072903297	0.279208018918028
0.306122448979592	0.673469387755102	1.97468741765761	0.137385488241485
0.306122448979592	0.693877551020408	1.44810410628225	0.0541807658813086
0.306122448979592	0.714285714285714	0.921520794906884	0.0139624362864679
0.306122448979592	0.73469387755102	0.394937483531521	0.00109908390593187
0.306122448979592	0.755102040816326	0	0
0.306122448979592	0.775510204081633	0	0
0.306122448979592	0.795918367346939	0	0
0.306122448979592	0.816326530612245	0	0
0.306122448979592	0.836734693877551	0	0
0.306122448979592	0.857142857142857	0	0
0.306122448979592	0.877551020408163	0	0
0.306122448979592	0.897959183673469	0	0
0.306122448979592	0.918367346938776	0	0
0.306122448979592	0.938775510204082	0	0
0.306122448979592	0.959183673469388	0	0
0.306122448979592	0.979591836734694	0	0

0.326530612244898	0	0	0
0.326530612244898	0.0204081632653061	0	0
0.326530612244898	0.0408163265306122	0	0
0.326530612244898	0.0612244897959184	0	0
0.326530612244898	0.0816326530612245	0	0
0.326530612244898	0.102040816326531	0	0
0.326530612244898	0.122448979591837	0	0
0.326530612244898	0.142857142857143	0	0
0.326530612244898	0.163265306122449	0	0
0.326530612244898	0.183673469387755	0	0
0.326530612244898	0.204081632653061	0	0
0.326530612244898	0.224489795918367	0	0
0.326530612244898	0.244897959183673	0	0
0.326530612244898	0.26530612244898	0.734387882599937	0.0014987507808162
0.326530612244898	0.285714285714286	1.71357172606652	0.0190396858451835
0.326530612244898	0.306122448979592	2.6927555695331	0.0738828625654207
0.326530612244898	0.326530612244898	3.67193941299968	0.187343847602025
0.326530612244898	0.346938775510204	4.65112325646626	0.380738207615493
0.326530612244898	0.36734693877551	5.63030709993285	0.675381509266322
0.326530612244898	0.387755102040816	4.16153133473298	1.08911998870386
0.326530612244898	0.408163265306122	1.22397980433323	1.5927002510581
0.326530612244898	0.428571428571429	-1.71357172606652	2.12292497173797
0.326530612244898	0.448979591836735	-4.65112325646626	2.61584745076196
0.326530612244898	0.469387755102041	-7.58867478686601	3.00752098814859
0.326530612244898	0.489795918367347	-10.5262263172658	3.23399888391637
0.326530612244898	0.510204081632653	-10.5262263172658	3.23399888391637
0.326530612244898	0.530612244897959	-7.58867478686601	3.00752098814859
0.326530612244898	0.551020408163265	-4.65112325646627	2.61584745076196
0.326530612244898	0.571428571428571	-1.71357172606652	2.12292497173797
0.326530612244898	0.591836734693878	1.22397980433323	1.5927002510581
0.326530612244898	0.612244897959184	4.16153133473298	1.08911998870386
0.326530612244898	0.63265306122449	5.63030709993285	0.675381509266321
0.326530612244898	0.653061224489796	4.65112325646627	0.380738207615493
0.326530612244898	0.673469387755102	3.67193941299968	0.187343847602025
0.326530612244898	0.693877551020408	2.6927555695331	0.0738828625654207
0.326530612244898	0.714285714285714	1.71357172606652	0.0190396858451835
0.326530612244898	0.73469387755102	0.734387882599935	0.00149875078081619
0.326530612244898	0.755102040816326	0	0
0.326530612244898	0.775510204081633	0	0
0.326530612244898	0.795918367346939	0	0
0.326530612244898	0.816326530612245	0	0
0.326530612244898	0.836734693877551	0	0
0.326530612244898	0.857142857142857	0	0
0.326530612244898	0.877551020408163	0	0
0.326530612244898	0.897959183673469	0	0
0.326530612244898	0.918367346938776	0	0
0.326530612244898	0.938775510204082	0	0
0.326530612244898	0.959183673469388	0	0
0.326530612244898	0.979591836734694	0	0

0.346938775510204	0	0	0
0.346938775510204	0.0204081632653061	0	0
0.346938775510204	0.0408163265306122	0	0
0.346938775510204	0.0612244897959184	0	0
0.346938775510204	0.0816326530612245	0	0
0.346938775510204	0.102040816326531	0	0
0.346938775510204	0.122448979591837	0	0
0.346938775510204	0.142857142857143	0	0
0.346938775510204	0.163265306122449	0	0
0.346938775510204	0.183673469387755	0	0
0.346938775510204	0.204081632653061	0	0
0.346938775510204	0.224489795918367	0	0
0.346938775510204	0.244897959183673	0	0
0.346938775510204	0.26530612244898	1.17828455830479	0.00189841765570052
0.346938775510204	0.285714285714286	2.7493306360445	0.0241169354038991
0.346938775510204	0.306122448979592	4.32037671378422	0.093584959249533
0.346938775510204	0.326530612244898	5.89142279152394	0.237302206962564
0.346938775510204	0.346938775510204	7.46246886926366	0.482268396312957
0.346938775510204	0.36734693877551	9.03351494700337	0.855483245070674
0.346938775510204	0.387755102040816	6.6769458303938	1.37955198569156
0.346938775510204	0.408163265306122	1.96380759717464	2.01742031800693
0.346938775510204	0.428571428571429	-2.7493306360445	2.68903829753476
0.346938775510204	0.448979591836735	-7.46246886926366	3.31340677096515
0.346938775510204	0.469387755102041	-12.1756071024828	3.80952658498822
0.346938775510204	0.489795918367347	-16.888745335702	4.09639858629407
0.346938775510204	0.510204081632653	-16.888745335702	4.09639858629407
0.346938775510204	0.530612244897959	-12.1756071024828	3.80952658498822
0.346938775510204	0.551020408163265	-7.46246886926367	3.31340677096515
0.346938775510204	0.571428571428571	-2.74933063604451	2.68903829753476
0.346938775510204	0.591836734693878	1.96380759717464	2.01742031800693
0.346938775510204	0.612244897959184	6.6769458303938	1.37955198569156
0.346938775510204	0.63265306122449	9.03351494700337	0.855483245070673
0.346938775510204	0.653061224489796	7.46246886926366	0.482268396312958
0.346938775510204	0.673469387755102	5.89142279152394	0.237302206962565
0.346938775510204	0.693877551020408	4.32037671378422	0.093584959249533
0.346938775510204	0.714285714285714	2.7493306360445	0.0241169354038991
0.346938775510204	0.73469387755102	1.17828455830478	0.0018984176557005
0.346938775510204	0.755102040816326	0	0
0.346938775510204	0.775510204081633	0	0
0.346938775510204	0.795918367346939	0	0
0.346938775510204	0.816326530612245	0	0
0.346938775510204	0.836734693877551	0	0
0.346938775510204	0.857142857142857	0	0
0.346938775510204	0.877551020408163	0	0
0.346938775510204	0.897959183673469	0	0
0.346938775510204	0.918367346938776	0	0
0.346938775510204	0.938775510204082	0	0
0.346938775510204	0.959183673469388	0	0
0.346938775510204	0.979591836734694	0	0

0.36734693877551	0	0	0
0.36734693877551	0.0204081632653061	0	0
0.36734693877551	0.0408163265306122	0	0
0.36734693877551	0.0612244897959184	0	0
0.36734693877551	0.0816326530612245	0	0
0.36734693877551	0.102040816326531	0	0
0.36734693877551	0.122448979591837	0	0
0.36734693877551	0.142857142857143	0	0
0.36734693877551	0.163265306122449	0	0
0.36734693877551	0.183673469387755	0	0
0.36734693877551	0.204081632653061	0	0
0.36734693877551	0.224489795918367	0	0
0.36734693877551	0.244897959183673	0	0
0.36734693877551	0.26530612244898	1.72662751064608	0.00229808453058484
0.36734693877551	0.285714285714286	4.02879752484084	0.0291941849626147
0.36734693877551	0.306122448979592	6.33096753903561	0.113287055933645
0.36734693877551	0.326530612244898	8.63313755323037	0.287260566323104
0.36734693877551	0.346938775510204	10.9353075674251	0.583798585010422
0.36734693877551	0.36734693877551	13.2374775816199	1.03558498087503
0.36734693877551	0.387755102040816	9.78422256032776	1.66998398267925
0.36734693877551	0.408163265306122	2.87771251774346	2.44214038495576
0.36734693877551	0.428571428571429	-4.02879752484083	3.25515162333155
0.36734693877551	0.448979591836735	-10.9353075674251	4.01096609116834
0.36734693877551	0.469387755102041	-17.8418176100094	4.61153218182784
0.36734693877551	0.489795918367347	-24.7483276525937	4.95879828867177
0.36734693877551	0.510204081632653	-24.7483276525937	4.95879828867177
0.36734693877551	0.530612244897959	-17.8418176100094	4.61153218182784
0.36734693877551	0.551020408163265	-10.9353075674252	4.01096609116834
0.36734693877551	0.571428571428571	-4.02879752484085	3.25515162333155
0.36734693877551	0.591836734693878	2.87771251774346	2.44214038495576
0.36734693877551	0.612244897959184	9.78422256032776	1.66998398267925
0.36734693877551	0.63265306122449	13.2374775816199	1.03558498087503
0.36734693877551	0.653061224489796	10.9353075674251	0.583798585010423
0.36734693877551	0.673469387755102	8.63313755323038	0.287260566323105
0.36734693877551	0.693877551020408	6.33096753903561	0.113287055933645
0.36734693877551	0.714285714285714	4.02879752484084	0.0291941849626147
0.36734693877551	0.73469387755102	1.72662751064607	0.00229808453058482
0.36734693877551	0.755102040816326	0	0
0.36734693877551	0.775510204081633	0	0
0.36734693877551	0.795918367346939	0	0
0.36734693877551	0.816326530612245	0	0
0.36734693877551	0.836734693877551	0	0
0.36734693877551	0.857142857142857	0	0
0.36734693877551	0.877551020408163	0	0
0.36734693877551	0.897959183673469	0	0
0.36734693877551	0.918367346938776	0	0
0.36734693877551	0.938775510204082	0	0
0.36734693877551	0.959183673469388	0	0
0.36734693877551	0.979591836734694	0	0

0.387755102040816	0	0	0
0.387755102040816	0.0204081632653061	0	0
0.387755102040816	0.0408163265306122	0	0
0.387755102040816	0.0612244897959184	0	0
0.387755102040816	0.0816326530612245	0	0
0.387755102040816	0.102040816326531	0	0
0.387755102040816	0.122448979591837	0	0
0.387755102040816	0.142857142857143	0	0
0.387755102040816	0.163265306122449	0	0
0.387755102040816	0.183673469387755	0	0
0.387755102040816	0.204081632653061	0	0
0.387755102040816	0.224489795918367	0	0
0.387755102040816	0.244897959183673	0	0
0.387755102040816	0.26530612244898	2.31821774940714	0.00194837601506106
0.387755102040816	0.285714285714286	5.40917474861664	0.0247515915987386
0.387755102040816	0.306122448979592	8.50013174782616	0.096047721335047
0.387755102040816	0.326530612244898	11.5910887470357	0.243547001882632
0.387755102040816	0.346938775510204	14.6820457462452	0.494959669900141
0.387755102040816	0.36734693877551	17.7730027454547	0.877995962046219
0.387755102040816	0.387755102040816	13.1365672466404	1.41585598531502
0.387755102040816	0.408163265306122	3.86369624901189	2.07051032637553
0.387755102040816	0.428571428571429	-5.40917474861664	2.75980246325936
0.387755102040816	0.448979591836735	-14.6820457462452	3.40060168599055
0.387755102040816	0.469387755102041	-23.9549167438737	3.90977728459317
0.387755102040816	0.489795918367347	-33.2277877415023	4.20419854909129
0.387755102040816	0.510204081632653	-33.2277877415023	4.20419854909129
0.387755102040816	0.530612244897959	-23.9549167438737	3.90977728459317
0.387755102040816	0.551020408163265	-14.6820457462452	3.40060168599055
0.387755102040816	0.571428571428571	-5.40917474861666	2.75980246325936
0.387755102040816	0.591836734693878	3.86369624901189	2.07051032637553
0.387755102040816	0.612244897959184	13.1365672466404	1.41585598531502
0.387755102040816	0.63265306122449	17.7730027454547	0.877995962046218
0.387755102040816	0.653061224489796	14.6820457462452	0.494959669900141
0.387755102040816	0.673469387755102	11.5910887470357	0.243547001882633
0.387755102040816	0.693877551020408	8.50013174782616	0.096047721335047
0.387755102040816	0.714285714285714	5.40917474861664	0.0247515915987386
0.387755102040816	0.73469387755102	2.31821774940713	0.00194837601506104
0.387755102040816	0.755102040816326	0	0
0.387755102040816	0.775510204081633	0	0
0.387755102040816	0.795918367346939	0	0
0.387755102040816	0.816326530612245	0	0
0.387755102040816	0.836734693877551	0	0
0.387755102040816	0.857142857142857	0	0
0.387755102040816	0.877551020408163	0	0
0.387755102040816	0.897959183673469	0	0
0.387755102040816	0.918367346938776	0	0
0.387755102040816	0.938775510204082	0	0
0.387755102040816	0.959183673469388	0	0
0.387755102040816	0.979591836734694	0	0

0.408163265306122	0	0	0
0.408163265306122	0.0204081632653061	0	0
0.408163265306122	0.0408163265306122	0	0
0.408163265306122	0.0612244897959184	0	0
0.408163265306122	0.0816326530612245	0	0
0.408163265306122	0.102040816326531	0	0
0.408163265306122	0.122448979591837	0	0
0.408163265306122	0.142857142857143	0	0
0.408163265306122	0.163265306122449	0	0
0.408163265306122	0.183673469387755	0	0
0.408163265306122	0.204081632653061	0	0
0.408163265306122	0.224489795918367	0	0
0.408163265306122	0.244897959183673	0	0
0.408163265306122	0.26530612244898	2.72294707137333	0.00114904226529242
0.408163265306122	0.285714285714286	6.35354316653775	0.0145970924813074
0.408163265306122	0.306122448979592	9.98413926170218	0.0566435279668226
0.408163265306122	0.326530612244898	13.6147353568666	0.143630283161552
0.408163265306122	0.346938775510204	17.245331452031	0.291899292505211
0.408163265306122	0.36734693877551	20.8759275471955	0.517792490437513
0.408163265306122	0.387755102040816	15.4300334044488	0.834991991339625
0.408163265306122	0.408163265306122	4.53824511895553	1.22107019247788
0.408163265306122	0.428571428571429	-6.35354316653774	1.62757581166577
0.408163265306122	0.448979591836735	-17.245331452031	2.00548304558417
0.408163265306122	0.469387755102041	-28.1371197375243	2.30576609091392
0.408163265306122	0.489795918367347	-39.0289080230176	2.47939914433589
0.408163265306122	0.510204081632653	-39.0289080230176	2.47939914433589
0.408163265306122	0.530612244897959	-28.1371197375243	2.30576609091392
0.408163265306122	0.551020408163265	-17.2453314520311	2.00548304558417
0.408163265306122	0.571428571428571	-6.35354316653777	1.62757581166577
0.408163265306122	0.591836734693878	4.53824511895553	1.22107019247788
0.408163265306122	0.612244897959184	15.4300334044488	0.834991991339625
0.408163265306122	0.63265306122449	20.8759275471955	0.517792490437513
0.408163265306122	0.653061224489796	17.2453314520311	0.291899292505211
0.408163265306122	0.673469387755102	13.6147353568666	0.143630283161552
0.408163265306122	0.693877551020408	9.98413926170218	0.0566435279668226
0.408163265306122	0.714285714285714	6.35354316653775	0.0145970924813074
0.408163265306122	0.73469387755102	2.72294707137332	0.00114904226529241
0.408163265306122	0.755102040816326	0	0
0.408163265306122	0.775510204081633	0	0
0.408163265306122	0.795918367346939	0	0
0.408163265306122	0.816326530612245	0	0
0.408163265306122	0.836734693877551	0	0
0.408163265306122	0.857142857142857	0	0
0.408163265306122	0.877551020408163	0	0
0.408163265306122	0.897959183673469	0	0
0.408163265306122	0.918367346938776	0	0
0.408163265306122	0.938775510204082	0	0
0.408163265306122	0.959183673469388	0	0
0.408163265306122	0.979591836734694	0	0

0.428571428571429	0	0	0
0.428571428571429	0.0204081632653061	0	0
0.428571428571429	0.0408163265306122	0	0
0.428571428571429	0.0612244897959184	0	0
0.428571428571429	0.0816326530612245	0	0
0.428571428571429	0.102040816326531	0	0
0.428571428571429	0.122448979591837	0	0
0.428571428571429	0.142857142857143	0	0
0.428571428571429	0.163265306122449	0	0
0.428571428571429	0.183673469387755	0	0
0.428571428571429	0.204081632653061	0	0
0.428571428571429	0.224489795918367	0	0
0.428571428571429	0.244897959183673	0	0
0.428571428571429	0.26530612244898	2.91878384006664	0.000349708515523782
0.428571428571429	0.285714285714286	6.81049562682215	0.00444259336387617
0.428571428571429	0.306122448979592	10.7022074135777	0.0172393345985982
0.428571428571429	0.326530612244898	14.5939192003332	0.0437135644404725
0.428571428571429	0.346938775510204	18.4856309870887	0.0888389151102819
0.428571428571429	0.36734693877551	22.3773427738442	0.157589018828809
0.428571428571429	0.387755102040816	16.539775093711	0.254127997364235
0.428571428571429	0.408163265306122	4.86463973344439	0.371630058580225
0.428571428571429	0.428571428571429	-6.81049562682214	0.495349160072193
0.428571428571429	0.448979591836735	-18.4856309870887	0.610364405177792
0.428571428571429	0.469387755102041	-30.1607663473553	0.701754897234674
0.428571428571429	0.489795918367347	-41.8359017076218	0.754599739580489
0.428571428571429	0.510204081632653	-41.8359017076218	0.754599739580489
0.428571428571429	0.530612244897959	-30.1607663473552	0.701754897234674
0.428571428571429	0.551020408163265	-18.4856309870887	0.610364405177793
0.428571428571429	0.571428571428571	-6.81049562682218	0.495349160072194
0.428571428571429	0.591836734693878	4.86463973344439	0.371630058580225
0.428571428571429	0.612244897959184	16.539775093711	0.254127997364235
0.428571428571429	0.63265306122449	22.3773427738442	0.157589018828809
0.428571428571429	0.653061224489796	18.4856309870887	0.088838915110282
0.428571428571429	0.673469387755102	14.5939192003332	0.0437135644404726
0.428571428571429	0.693877551020408	10.7022074135777	0.0172393345985982
0.428571428571429	0.714285714285714	6.81049562682215	0.00444259336387617
0.428571428571429	0.73469387755102	2.91878384006663	0.000349708515523778
0.428571428571429	0.755102040816326	0	0
0.428571428571429	0.775510204081633	0	0
0.428571428571429	0.795918367346939	0	0
0.428571428571429	0.816326530612245	0	0
0.428571428571429	0.836734693877551	0	0
0.428571428571429	0.857142857142857	0	0
0.428571428571429	0.877551020408163	0	0
0.428571428571429	0.897959183673469	0	0
0.428571428571429	0.918367346938776	0	0
0.428571428571429	0.938775510204082	0	0
0.428571428571429	0.959183673469388	0	0
0.428571428571429	0.979591836734694	0	0

0.448979591836735	0	0	0
0.448979591836735	0.0204081632653061	0	0
0.448979591836735	0.0408163265306122	0	0
0.448979591836735	0.0612244897959184	0	0
0.448979591836735	0.0816326530612245	0	0
0.448979591836735	0.102040816326531	0	0
0.448979591836735	0.122448979591837	0	0
0.448979591836735	0.142857142857143	0	0
0.448979591836735	0.163265306122449	0	0
0.448979591836735	0.183673469387755	0	0
0.448979591836735	0.204081632653061	0	0
0.448979591836735	0.224489795918367	0	0
0.448979591836735	0.244897959183673	0	0
0.448979591836735	0.26530612244898	2.90572805548709	-0.000449625234244861
0.448979591836735	0.285714285714286	6.78003212946986	-0.00571190575355506
0.448979591836735	0.306122448979592	10.6543362034526	-0.0221648587696262
0.448979591836735	0.326530612244898	14.5286402774354	-0.0562031542806074
0.448979591836735	0.346938775510204	18.4029443514182	-0.114221462284648
0.448979591836735	0.36734693877551	22.277248425401	-0.202614452779897
0.448979591836735	0.387755102040816	16.4657923144268	-0.326735996611158
0.448979591836735	0.408163265306122	4.84288009247847	-0.477810075317431
0.448979591836735	0.428571428571429	-6.78003212946985	-0.63687749152139
0.448979591836735	0.448979591836735	-18.4029443514182	-0.784754235228588
0.448979591836735	0.469387755102041	-30.0258565733666	-0.902256296444578
0.448979591836735	0.489795918367347	-41.6487687953149	-0.970199665174912
0.448979591836735	0.510204081632653	-41.6487687953149	-0.970199665174912
0.448979591836735	0.530612244897959	-30.0258565733665	-0.902256296444578
0.448979591836735	0.551020408163265	-18.4029443514182	-0.784754235228588
0.448979591836735	0.571428571428571	-6.78003212946988	-0.63687749152139
0.448979591836735	0.591836734693878	4.84288009247847	-0.477810075317431
0.448979591836735	0.612244897959184	16.4657923144268	-0.326735996611158
0.448979591836735	0.63265306122449	22.277248425401	-0.202614452779896
0.448979591836735	0.653061224489796	18.4029443514182	-0.114221462284648
0.448979591836735	0.673469387755102	14.5286402774354	-0.0562031542806075
0.448979591836735	0.693877551020408	10.6543362034526	-0.0221648587696262
0.448979591836735	0.714285714285714	6.78003212946986	-0.00571190575355506
0.448979591836735	0.73469387755102	2.90572805548708	-0.000449625234244856
0.448979591836735	0.755102040816326	0	0
0.448979591836735	0.775510204081633	0	0
0.448979591836735	0.795918367346939	0	0
0.448979591836735	0.816326530612245	0	0
0.448979591836735	0.836734693877551	0	0
0.448979591836735	0.857142857142857	0	0
0.448979591836735	0.877551020408163	0	0
0.448979591836735	0.897959183673469	0	0
0.448979591836735	0.918367346938776	0	0
0.448979591836735	0.938775510204082	0	0
0.448979591836735	0.959183673469388	0	0
0.448979591836735	0.979591836734694	0	0

0.469387755102041	0	0	0
0.469387755102041	0.0204081632653061	0	0
0.469387755102041	0.0408163265306122	0	0
0.469387755102041	0.0612244897959184	0	0
0.469387755102041	0.0816326530612245	0	0
0.469387755102041	0.102040816326531	0	0
0.469387755102041	0.122448979591837	0	0
0.469387755102041	0.142857142857143	0	0
0.469387755102041	0.163265306122449	0	0
0.469387755102041	0.183673469387755	0	0
0.469387755102041	0.204081632653061	0	0
0.469387755102041	0.224489795918367	0	0
0.469387755102041	0.244897959183673	0	0
0.469387755102041	0.26530612244898	2.68377971763466	-0.0012489589840135
0.469387755102041	0.285714285714286	6.26215267448087	-0.0158664048709863
0.469387755102041	0.306122448979592	9.84052563132708	-0.0615690521378507
0.469387755102041	0.326530612244898	13.4188985881733	-0.156119873001687
0.469387755102041	0.346938775510204	16.9972715450195	-0.317281839679577
0.469387755102041	0.36734693877551	20.5756445018657	-0.562817924388602
0.469387755102041	0.387755102040816	15.2080850665964	-0.90759999058655
0.469387755102041	0.408163265306122	4.47296619605776	-1.32725020921509
0.469387755102041	0.428571428571429	-6.26215267448086	-1.76910414311497
0.469387755102041	0.448979591836735	-16.9972715450195	-2.17987287563497
0.469387755102041	0.469387755102041	-27.7323904155582	-2.50626749012383
0.469387755102041	0.489795918367347	-38.4675092860968	-2.69499906993031
0.469387755102041	0.510204081632653	-38.4675092860968	-2.69499906993031
0.469387755102041	0.530612244897959	-27.7323904155581	-2.50626749012383
0.469387755102041	0.551020408163265	-16.9972715450195	-2.17987287563497
0.469387755102041	0.571428571428571	-6.26215267448089	-1.76910414311497
0.469387755102041	0.591836734693878	4.47296619605776	-1.32725020921509
0.469387755102041	0.612244897959184	15.2080850665964	-0.90759999058655
0.469387755102041	0.63265306122449	20.5756445018657	-0.562817924388601
0.469387755102041	0.653061224489796	16.9972715450195	-0.317281839679578
0.469387755102041	0.673469387755102	13.4188985881733	-0.156119873001688
0.469387755102041	0.693877551020408	9.84052563132708	-0.0615690521378507
0.469387755102041	0.714285714285714	6.26215267448087	-0.0158664048709863
0.469387755102041	0.73469387755102	2.68377971763465	-0.00124895898401349
0.469387755102041	0.755102040816326	0	0
0.469387755102041	0.775510204081633	0	0
0.469387755102041	0.795918367346939	0	0
0.469387755102041	0.816326530612245	0	0
0.469387755102041	0.836734693877551	0	0
0.469387755102041	0.857142857142857	0	0
0.469387755102041	0.877551020408163	0	0
0.469387755102041	0.897959183673469	0	0
0.469387755102041	0.918367346938776	0	0
0.469387755102041	0.938775510204082	0	0
0.469387755102041	0.959183673469388	0	0
0.469387755102041	0.979591836734694	0	0

0.489795918367347	0	0	0
0.489795918367347	0.0204081632653061	0	0
0.489795918367347	0.0408163265306122	0	0
0.489795918367347	0.0612244897959184	0	0
0.489795918367347	0.0816326530612245	0	0
0.489795918367347	0.102040816326531	0	0
0.489795918367347	0.122448979591837	0	0
0.489795918367347	0.142857142857143	0	0
0.489795918367347	0.163265306122449	0	0
0.489795918367347	0.183673469387755	0	0
0.489795918367347	0.204081632653061	0	0
0.489795918367347	0.224489795918367	0	0
0.489795918367347	0.244897959183673	0	0
0.489795918367347	0.26530612244898	2.25293882650937	-0.00204829273378214
0.489795918367347	0.285714285714286	5.25685726185518	-0.0260209039884175
0.489795918367347	0.306122448979592	8.260775697201	-0.100973245506075
0.489795918367347	0.326530612244898	11.2646941325468	-0.256036591722767
0.489795918367347	0.346938775510204	14.2686125678926	-0.520342217074507
0.489795918367347	0.36734693877551	17.2725310032384	-0.923021395997306
0.489795918367347	0.387755102040816	12.7666533502197	-1.48846398456194
0.489795918367347	0.408163265306122	3.75489804418227	-2.17669034311274
0.489795918367347	0.428571428571429	-5.25685726185517	-2.90133079470855
0.489795918367347	0.448979591836735	-14.2686125678926	-3.57499151604135
0.489795918367347	0.469387755102041	-23.2803678739301	-4.11027868380308
0.489795918367347	0.489795918367347	-32.2921231799675	-4.41979847468571
0.489795918367347	0.510204081632653	-32.2921231799675	-4.41979847468571
0.489795918367347	0.530612244897959	-23.2803678739301	-4.11027868380308
0.489795918367347	0.551020408163265	-14.2686125678927	-3.57499151604135
0.489795918367347	0.571428571428571	-5.25685726185519	-2.90133079470855
0.489795918367347	0.591836734693878	3.75489804418227	-2.17669034311274
0.489795918367347	0.612244897959184	12.7666533502197	-1.48846398456194
0.489795918367347	0.63265306122449	17.2725310032384	-0.923021395997305
0.489795918367347	0.653061224489796	14.2686125678926	-0.520342217074507
0.489795918367347	0.673469387755102	11.2646941325468	-0.256036591722767
0.489795918367347	0.693877551020408	8.260775697201	-0.100973245506075
0.489795918367347	0.714285714285714	5.25685726185518	-0.0260209039884175
0.489795918367347	0.73469387755102	2.25293882650936	-0.00204829273378212
0.489795918367347	0.755102040816326	0	0
0.489795918367347	0.775510204081633	0	0
0.489795918367347	0.795918367346939	0	0
0.489795918367347	0.816326530612245	0	0
0.489795918367347	0.836734693877551	0	0
0.489795918367347	0.857142857142857	0	0
0.489795918367347	0.877551020408163	0	0
0.489795918367347	0.897959183673469	0	0
0.489795918367347	0.918367346938776	0	0
0.489795918367347	0.938775510204082	0	0
0.489795918367347	0.959183673469388	0	0
0.489795918367347	0.979591836734694	0	0

0.510204081632653	0	0	0
0.510204081632653	0.0204081632653061	0	0
0.510204081632653	0.0408163265306122	0	0
0.510204081632653	0.0612244897959184	0	0
0.510204081632653	0.0816326530612245	0	0
0.510204081632653	0.102040816326531	0	0
0.510204081632653	0.122448979591837	0	0
0.510204081632653	0.142857142857143	0	0
0.510204081632653	0.163265306122449	0	0
0.510204081632653	0.183673469387755	0	0
0.510204081632653	0.204081632653061	0	0
0.510204081632653	0.224489795918367	0	0
0.510204081632653	0.244897959183673	0	0
0.510204081632653	0.26530612244898	1.65237273584986	-0.0022481261712243
0.510204081632653	0.285714285714286	3.85553638364967	-0.0285595287677753
0.510204081632653	0.306122448979592	6.05870003144948	-0.110824293848131
0.510204081632653	0.326530612244898	8.26186367924929	-0.281015771403037
0.510204081632653	0.346938775510204	10.4650273270491	-0.571107311423239
0.510204081632653	0.36734693877551	12.6681909748489	-1.01307226389948
0.510204081632653	0.387755102040816	9.3634455031492	-1.63367998305579
0.510204081632653	0.408163265306122	2.75395455974976	-2.38905037658715
0.510204081632653	0.428571428571429	-3.85553638364966	-3.18438745760695
0.510204081632653	0.448979591836735	-10.4650273270491	-3.92377117614294
0.510204081632653	0.469387755102041	-17.0745182704485	-4.51128148222289
0.510204081632653	0.489795918367347	-23.684009213848	-4.85099832587456
0.510204081632653	0.510204081632653	-23.684009213848	-4.85099832587456
0.510204081632653	0.530612244897959	-17.0745182704485	-4.51128148222289
0.510204081632653	0.551020408163265	-10.4650273270491	-3.92377117614294
0.510204081632653	0.571428571428571	-3.85553638364968	-3.18438745760695
0.510204081632653	0.591836734693878	2.75395455974976	-2.38905037658715
0.510204081632653	0.612244897959184	9.3634455031492	-1.63367998305579
0.510204081632653	0.63265306122449	12.6681909748489	-1.01307226389948
0.510204081632653	0.653061224489796	10.4650273270491	-0.57110731142324
0.510204081632653	0.673469387755102	8.26186367924929	-0.281015771403037
0.510204081632653	0.693877551020408	6.05870003144948	-0.110824293848131
0.510204081632653	0.714285714285714	3.85553638364967	-0.0285595287677753
0.510204081632653	0.73469387755102	1.65237273584985	-0.00224812617122428
0.510204081632653	0.755102040816326	0	0
0.510204081632653	0.775510204081633	0	0
0.510204081632653	0.795918367346939	0	0
0.510204081632653	0.816326530612245	0	0
0.510204081632653	0.836734693877551	0	0
0.510204081632653	0.857142857142857	0	0
0.510204081632653	0.877551020408163	0	0
0.510204081632653	0.897959183673469	0	0
0.510204081632653	0.918367346938776	0	0
0.510204081632653	0.938775510204082	0	0
0.510204081632653	0.959183673469388	0	0
0.510204081632653	0.979591836734694	0	0

0.530612244897959	0	0	0
0.530612244897959	0.0204081632653061	0	0
0.530612244897959	0.0408163265306122	0	0
0.530612244897959	0.0612244897959184	0	0
0.530612244897959	0.0816326530612245	0	0
0.530612244897959	0.102040816326531	0	0
0.530612244897959	0.122448979591837	0	0
0.530612244897959	0.142857142857143	0	0
0.530612244897959	0.163265306122449	0	0
0.530612244897959	0.183673469387755	0	0
0.530612244897959	0.204081632653061	0	0
0.530612244897959	0.224489795918367	0	0
0.530612244897959	0.244897959183673	0	0
0.530612244897959	0.26530612244898	1.11708556808813	-0.00184845929633998
0.530612244897959	0.285714285714286	2.60653299220563	-0.0234822792090597
0.530612244897959	0.306122448979592	4.09598041632313	-0.0911221971640189
0.530612244897959	0.326530612244898	5.58542784044063	-0.231057412042497
0.530612244897959	0.346938775510204	7.07487526455813	-0.469577122725774
0.530612244897959	0.36734693877551	8.56432268867563	-0.83297052809513
0.530612244897959	0.387755102040816	6.33015155249938	-1.34324798606809
0.530612244897959	0.408163265306122	1.86180928014687	-1.96433030963833
0.530612244897959	0.428571428571429	-2.60653299220562	-2.61827413181016
0.530612244897959	0.448979591836735	-7.07487526455813	-3.22621185593975
0.530612244897959	0.469387755102041	-11.5432175369106	-3.70927588538326
0.530612244897959	0.489795918367347	-16.0115598092631	-3.98859862349686
0.530612244897959	0.510204081632653	-16.0115598092631	-3.98859862349686
0.530612244897959	0.530612244897959	-11.5432175369106	-3.70927588538326
0.530612244897959	0.551020408163265	-7.07487526455814	-3.22621185593975
0.530612244897959	0.571428571428571	-2.60653299220563	-2.61827413181016
0.530612244897959	0.591836734693878	1.86180928014687	-1.96433030963833
0.530612244897959	0.612244897959184	6.33015155249938	-1.34324798606809
0.530612244897959	0.63265306122449	8.56432268867563	-0.832970528095129
0.530612244897959	0.653061224489796	7.07487526455813	-0.469577122725775
0.530612244897959	0.673469387755102	5.58542784044063	-0.231057412042497
0.530612244897959	0.693877551020408	4.09598041632313	-0.0911221971640189
0.530612244897959	0.714285714285714	2.60653299220563	-0.0234822792090597
0.530612244897959	0.73469387755102	1.11708556808812	-0.00184845929633996
0.530612244897959	0.755102040816326	0	0
0.530612244897959	0.775510204081633	0	0
0.530612244897959	0.795918367346939	0	0
0.530612244897959	0.816326530612245	0	0
0.530612244897959	0.836734693877551	0	0
0.530612244897959	0.857142857142857	0	0
0.530612244897959	0.877551020408163	0	0
0.530612244897959	0.897959183673469	0	0
0.530612244897959	0.918367346938776	0	0
0.530612244897959	0.938775510204082	0	0
0.530612244897959	0.959183673469388	0	0
0.530612244897959	0.979591836734694	0	0

0.551020408163265	0	0	0
0.551020408163265	0.0204081632653061	0	0
0.551020408163265	0.0408163265306122	0	0
0.551020408163265	0.0612244897959184	0	0
0.551020408163265	0.0816326530612245	0	0
0.551020408163265	0.102040816326531	0	0
0.551020408163265	0.122448979591837	0	0
0.551020408163265	0.142857142857143	0	0
0.551020408163265	0.163265306122449	0	0
0.551020408163265	0.183673469387755	0	0
0.551020408163265	0.204081632653061	0	0
0.551020408163265	0.224489795918367	0	0
0.551020408163265	0.244897959183673	0	0
0.551020408163265	0.26530612244898	0.686244676962832	-0.00144879242145566
0.551020408163265	0.285714285714286	1.60123757957994	-0.0184050296503441
0.551020408163265	0.306122448979592	2.51623048219705	-0.0714201004799068
0.551020408163265	0.326530612244898	3.43122338481415	-0.181099052681957
0.551020408163265	0.346938775510204	4.34621628743126	-0.36804693402831
0.551020408163265	0.36734693877551	5.26120919004837	-0.652868792290778
0.551020408163265	0.387755102040816	3.88871983612271	-1.0528159890804
0.551020408163265	0.408163265306122	1.14374112827138	-1.5396102426895
0.551020408163265	0.428571428571429	-1.60123757957994	-2.05216080601337
0.551020408163265	0.448979591836735	-4.34621628743126	-2.52865253573656
0.551020408163265	0.469387755102041	-7.09119499528259	-2.90727028854364
0.551020408163265	0.489795918367347	-9.83617370313391	-3.12619892111916
0.551020408163265	0.510204081632653	-9.83617370313391	-3.12619892111916
0.551020408163265	0.530612244897959	-7.09119499528258	-2.90727028854364
0.551020408163265	0.551020408163265	-4.34621628743127	-2.52865253573657
0.551020408163265	0.571428571428571	-1.60123757957994	-2.05216080601337
0.551020408163265	0.591836734693878	1.14374112827138	-1.5396102426895
0.551020408163265	0.612244897959184	3.88871983612271	-1.0528159890804
0.551020408163265	0.63265306122449	5.26120919004837	-0.652868792290777
0.551020408163265	0.653061224489796	4.34621628743127	-0.36804693402831
0.551020408163265	0.673469387755102	3.43122338481416	-0.181099052681958
0.551020408163265	0.693877551020408	2.51623048219705	-0.0714201004799068
0.551020408163265	0.714285714285714	1.60123757957994	-0.0184050296503441
0.551020408163265	0.73469387755102	0.686244676962829	-0.00144879242145565
0.551020408163265	0.755102040816326	0	0
0.551020408163265	0.775510204081633	0	0
0.551020408163265	0.795918367346939	0	0
0.551020408163265	0.816326530612245	0	0
0.551020408163265	0.836734693877551	0	0
0.551020408163265	0.857142857142857	0	0
0.551020408163265	0.877551020408163	0	0
0.551020408163265	0.897959183673469	0	0
0.551020408163265	0.918367346938776	0	0
0.551020408163265	0.938775510204082	0	0
0.551020408163265	0.959183673469388	0	0
0.551020408163265	0.979591836734694	0	0

0.571428571428571	0	0	0
0.571428571428571	0.0204081632653061	0	0
0.571428571428571	0.0408163265306122	0	0
0.571428571428571	0.0612244897959184	0	0
0.571428571428571	0.0816326530612245	0	0
0.571428571428571	0.102040816326531	0	0
0.571428571428571	0.122448979591837	0	0
0.571428571428571	0.142857142857143	0	0
0.571428571428571	0.163265306122449	0	0
0.571428571428571	0.183673469387755	0	0
0.571428571428571	0.204081632653061	0	0
0.571428571428571	0.224489795918367	0	0
0.571428571428571	0.244897959183673	0	0
0.571428571428571	0.26530612244898	0.35985006247397	-0.00104912554657134
0.571428571428571	0.285714285714286	0.839650145772595	-0.0133277800916285
0.571428571428571	0.306122448979592	1.31945022907122	-0.0517180037957946
0.571428571428571	0.326530612244898	1.79925031236985	-0.131140693321417
0.571428571428571	0.346938775510204	2.27905039566847	-0.266516745330845
0.571428571428571	0.36734693877551	2.7588504789671	-0.472767056486426
0.571428571428571	0.387755102040816	2.03915035401916	-0.762383992092702
0.571428571428571	0.408163265306122	0.599750104123282	-1.11489017574067
0.571428571428571	0.428571428571429	-0.839650145772594	-1.48604748021658
0.571428571428571	0.448979591836735	-2.27905039566847	-1.83109321553337
0.571428571428571	0.469387755102041	-3.71845064556435	-2.10526469170402
0.571428571428571	0.489795918367347	-5.15785089546023	-2.26379921874146
0.571428571428571	0.510204081632653	-5.15785089546023	-2.26379921874146
0.571428571428571	0.530612244897959	-3.71845064556435	-2.10526469170402
0.571428571428571	0.551020408163265	-2.27905039566848	-1.83109321553337
0.571428571428571	0.571428571428571	-0.839650145772598	-1.48604748021658
0.571428571428571	0.591836734693878	0.599750104123282	-1.11489017574067
0.571428571428571	0.612244897959184	2.03915035401916	-0.762383992092702
0.571428571428571	0.63265306122449	2.7588504789671	-0.472767056486425
0.571428571428571	0.653061224489796	2.27905039566848	-0.266516745330845
0.571428571428571	0.673469387755102	1.79925031236985	-0.131140693321418
0.571428571428571	0.693877551020408	1.31945022907122	-0.0517180037957946
0.571428571428571	0.714285714285714	0.839650145772595	-0.0133277800916285
0.571428571428571	0.73469387755102	0.359850062473969	-0.00104912554657133
0.571428571428571	0.755102040816326	0	0
0.571428571428571	0.775510204081633	0	0
0.571428571428571	0.795918367346939	0	0
0.571428571428571	0.816326530612245	0	0
0.571428571428571	0.836734693877551	0	0
0.571428571428571	0.857142857142857	0	0
0.571428571428571	0.877551020408163	0	0
0.571428571428571	0.897959183673469	0	0
0.571428571428571	0.918367346938776	0	0
0.571428571428571	0.938775510204082	0	0
0.571428571428571	0.959183673469388	0	0
0.571428571428571	0.979591836734694	0	0

0.591836734693878	0	0	0
0.591836734693878	0.0204081632653061	0	0
0.591836734693878	0.0408163265306122	0	0
0.591836734693878	0.0612244897959184	0	0
0.591836734693878	0.0816326530612245	0	0
0.591836734693878	0.102040816326531	0	0
0.591836734693878	0.122448979591837	0	0
0.591836734693878	0.142857142857143	0	0
0.591836734693878	0.163265306122449	0	0
0.591836734693878	0.183673469387755	0	0
0.591836734693878	0.204081632653061	0	0
0.591836734693878	0.224489795918367	0	0
0.591836734693878	0.244897959183673	0	0
0.591836734693878	0.26530612244898	0.137901724621544	-0.000649458671687021
0.591836734693878	0.285714285714286	0.321770690783602	-0.00825053053291286
0.591836734693878	0.306122448979592	0.505639656945661	-0.0320159071116823
0.591836734693878	0.326530612244898	0.689508623107719	-0.0811823339608773
0.591836734693878	0.346938775510204	0.873377589269777	-0.16498655663338
0.591836734693878	0.36734693877551	1.05724655543184	-0.292665320682073
0.591836734693878	0.387755102040816	0.781443106188749	-0.471951995105006
0.591836734693878	0.408163265306122	0.229836207702573	-0.690170108791845
0.591836734693878	0.428571428571429	-0.321770690783602	-0.919934154419785
0.591836734693878	0.448979591836735	-0.873377589269778	-1.13353389533018
0.591836734693878	0.469387755102041	-1.42498448775595	-1.30325909486439
0.591836734693878	0.489795918367347	-1.97659138624213	-1.40139951636376
0.591836734693878	0.510204081632653	-1.97659138624213	-1.40139951636376
0.591836734693878	0.530612244897959	-1.42498448775595	-1.30325909486439
0.591836734693878	0.551020408163265	-0.873377589269779	-1.13353389533018
0.591836734693878	0.571428571428571	-0.321770690783603	-0.919934154419786
0.591836734693878	0.591836734693878	0.229836207702573	-0.690170108791845
0.591836734693878	0.612244897959184	0.781443106188749	-0.471951995105006
0.591836734693878	0.63265306122449	1.05724655543184	-0.292665320682073
0.591836734693878	0.653061224489796	0.873377589269778	-0.16498655663338
0.591836734693878	0.673469387755102	0.689508623107719	-0.0811823339608775
0.591836734693878	0.693877551020408	0.505639656945661	-0.0320159071116823
0.591836734693878	0.714285714285714	0.321770690783602	-0.00825053053291286
0.591836734693878	0.73469387755102	0.137901724621543	-0.000649458671687015
0.591836734693878	0.755102040816326	0	0
0.591836734693878	0.775510204081633	0	0
0.591836734693878	0.795918367346939	0	0
0.591836734693878	0.816326530612245	0	0
0.591836734693878	0.836734693877551	0	0
0.591836734693878	0.857142857142857	0	0
0.591836734693878	0.877551020408163	0	0
0.591836734693878	0.897959183673469	0	0
0.591836734693878	0.918367346938776	0	0
0.591836734693878	0.938775510204082	0	0
0.591836734693878	0.959183673469388	0	0
0.591836734693878	0.979591836734694	0	0

0.612244897959184	0	0	0
0.612244897959184	0.0204081632653061	0	0
0.612244897959184	0.0408163265306122	0	0
0.612244897959184	0.0612244897959184	0	0
0.612244897959184	0.0816326530612245	0	0
0.612244897959184	0.102040816326531	0	0
0.612244897959184	0.122448979591837	0	0
0.612244897959184	0.142857142857143	0	0
0.612244897959184	0.163265306122449	0	0
0.612244897959184	0.183673469387755	0	0
0.612244897959184	0.204081632653061	0	0
0.612244897959184	0.224489795918367	0	0
0.612244897959184	0.244897959183673	0	0
0.612244897959184	0.26530612244898	0.0203996634055538	-0.0002497917968027
0.612244897959184	0.285714285714286	0.0475992146129588	-0.00317328097419725
0.612244897959184	0.306122448979592	0.0747987658203638	-0.0123138104275701
0.612244897959184	0.326530612244898	0.101998317027769	-0.0312239746003374
0.612244897959184	0.346938775510204	0.129197868235174	-0.0634563679359154
0.612244897959184	0.36734693877551	0.156397419442579	-0.11256358487772
0.612244897959184	0.387755102040816	0.115598092631471	-0.18151999811731
0.612244897959184	0.408163265306122	0.0339994390092562	-0.265450041843017
0.612244897959184	0.428571428571429	-0.0475992146129587	-0.353820828622994
0.612244897959184	0.448979591836735	-0.129197868235174	-0.435974575126993
0.612244897959184	0.469387755102041	-0.210796521857389	-0.501253498024765
0.612244897959184	0.489795918367347	-0.292395175479604	-0.538999813986062
0.612244897959184	0.510204081632653	-0.292395175479604	-0.538999813986062
0.612244897959184	0.530612244897959	-0.210796521857389	-0.501253498024765
0.612244897959184	0.551020408163265	-0.129197868235174	-0.435974575126993
0.612244897959184	0.571428571428571	-0.0475992146129589	-0.353820828622994
0.612244897959184	0.591836734693878	0.0339994390092562	-0.265450041843017
0.612244897959184	0.612244897959184	0.115598092631471	-0.18151999811731
0.612244897959184	0.63265306122449	0.156397419442579	-0.11256358487772
0.612244897959184	0.653061224489796	0.129197868235174	-0.0634563679359155
0.612244897959184	0.673469387755102	0.101998317027769	-0.0312239746003375
0.612244897959184	0.693877551020408	0.0747987658203638	-0.0123138104275701
0.612244897959184	0.714285714285714	0.0475992146129588	-0.00317328097419725
0.612244897959184	0.73469387755102	0.0203996634055537	-0.000249791796802698
0.612244897959184	0.755102040816326	0	0
0.612244897959184	0.775510204081633	0	0
0.612244897959184	0.795918367346939	0	0
0.612244897959184	0.816326530612245	0	0
0.612244897959184	0.836734693877551	0	0
0.612244897959184	0.857142857142857	0	0
0.612244897959184	0.877551020408163	0	0
0.612244897959184	0.897959183673469	0	0
0.612244897959184	0.918367346938776	0	0
0.612244897959184	0.938775510204082	0	0
0.612244897959184	0.959183673469388	0	0
0.612244897959184	0.979591836734694	0	0

0.63265306122449	0	0	0
0.63265306122449	0.0204081632653061	0	0
0.63265306122449	0.0408163265306122	0	0
0.63265306122449	0.0612244897959184	0	0
0.63265306122449	0.0816326530612245	0	0
0.63265306122449	0.102040816326531	0	0
0.63265306122449	0.122448979591837	0	0
0.63265306122449	0.142857142857143	0	0
0.63265306122449	0.163265306122449	0	0
0.63265306122449	0.183673469387755	0	0
0.63265306122449	0.204081632653061	0	0
0.63265306122449	0.224489795918367	0	0
0.63265306122449	0.244897959183673	0	0
0.63265306122449	0.26530612244898	0	0
0.63265306122449	0.285714285714286	0	0
0.63265306122449	0.306122448979592	0	0
0.63265306122449	0.326530612244898	0	0
0.63265306122449	0.346938775510204	0	0
0.63265306122449	0.36734693877551	0	0
0.63265306122449	0.387755102040816	0	0
0.63265306122449	0.408163265306122	0	0
0.63265306122449	0.428571428571429	0	0
0.63265306122449	0.448979591836735	0	0
0.63265306122449	0.469387755102041	0	0
0.63265306122449	0.489795918367347	0	0
0.63265306122449	0.510204081632653	0	0
0.63265306122449	0.530612244897959	0	0
0.63265306122449	0.551020408163265	0	0
0.63265306122449	0.571428571428571	0	0
0.63265306122449	0.591836734693878	0	0
0.63265306122449	0.612244897959184	0	0
0.63265306122449	0.63265306122449	0	0
0.63265306122449	0.653061224489796	0	0
0.63265306122449	0.673469387755102	0	0
0.63265306122449	0.693877551020408	0	0
0.63265306122449	0.714285714285714	0	0
0.63265306122449	0.73469387755102	0	0
0.63265306122449	0.755102040816326	0	0
0.63265306122449	0.775510204081633	0	0
0.63265306122449	0.795918367346939	0	0
0.63265306122449	0.816326530612245	0	0
0.63265306122449	0.836734693877551	0	0
0.63265306122449	0.857142857142857	0	0
0.63265306122449	0.877551020408163	0	0
0.63265306122449	0.897959183673469	0	0
0.63265306122449	0.918367346938776	0	0
0.63265306122449	0.938775510204082	0	0
0.63265306122449	0.959183673469388	0	0
0.63265306122449	0.979591836734694	0	0

0.653061224489796	0	0	0
0.653061224489796	0.0204081632653061	0	0
0.653061224489796	0.0408163265306122	0	0
0.653061224489796	0.0612244897959184	0	0
0.653061224489796	0.0816326530612245	0	0
0.653061224489796	0.102040816326531	0	0
0.653061224489796	0.122448979591837	0	0
0.653061224489796	0.142857142857143	0	0
0.653061224489796	0.163265306122449	0	0
0.653061224489796	0.183673469387755	0	0
0.653061224489796	0.204081632653061	0	0
0.653061224489796	0.224489795918367	0	0
0.653061224489796	0.244897959183673	0	0
0.653061224489796	0.26530612244898	0	0
0.653061224489796	0.285714285714286	0	0
0.653061224489796	0.306122448979592	0	0
0.653061224489796	0.326530612244898	0	0
0.653061224489796	0.346938775510204	0	0
0.653061224489796	0.36734693877551	0	0
0.653061224489796	0.387755102040816	0	0
0.653061224489796	0.408163265306122	0	0
0.653061224489796	0.428571428571429	0	0
0.653061224489796	0.448979591836735	0	0
0.653061224489796	0.469387755102041	0	0
0.653061224489796	0.489795918367347	0	0
0.653061224489796	0.510204081632653	0	0
0.653061224489796	0.530612244897959	0	0
0.653061224489796	0.551020408163265	0	0
0.653061224489796	0.571428571428571	0	0
0.653061224489796	0.591836734693878	0	0
0.653061224489796	0.612244897959184	0	0
0.653061224489796	0.63265306122449	0	0
0.653061224489796	0.653061224489796	0	0
0.653061224489796	0.673469387755102	0	0
0.653061224489796	0.693877551020408	0	0
0.653061224489796	0.714285714285714	0	0
0.653061224489796	0.73469387755102	0	0
0.653061224489796	0.755102040816326	0	0
0.653061224489796	0.775510204081633	0	0
0.653061224489796	0.795918367346939	0	0
0.653061224489796	0.816326530612245	0	0
0.653061224489796	0.836734693877551	0	0
0.653061224489796	0.857142857142857	0	0
0.653061224489796	0.877551020408163	0	0
0.653061224489796	0.897959183673469	0	0
0.653061224489796	0.918367346938776	0	0
0.653061224489796	0.938775510204082	0	0
0.653061224489796	0.959183673469388	0	0
0.653061224489796	0.979591836734694	0	0

0.673469387755102	0	0	0
0.673469387755102	0.0204081632653061	0	0
0.673469387755102	0.0408163265306122	0	0
0.673469387755102	0.0612244897959184	0	0
0.673469387755102	0.0816326530612245	0	0
0.673469387755102	0.102040816326531	0	0
0.673469387755102	0.122448979591837	0	0
0.673469387755102	0.142857142857143	0	0
0.673469387755102	0.163265306122449	0	0
0.673469387755102	0.183673469387755	0	0
0.673469387755102	0.204081632653061	0	0
0.673469387755102	0.224489795918367	0	0
0.673469387755102	0.244897959183673	0	0
0.673469387755102	0.26530612244898	0	0
0.673469387755102	0.285714285714286	0	0
0.673469387755102	0.306122448979592	0	0
0.673469387755102	0.326530612244898	0	0
0.673469387755102	0.346938775510204	0	0
0.673469387755102	0.36734693877551	0	0
0.673469387755102	0.387755102040816	0	0
0.673469387755102	0.408163265306122	0	0
0.673469387755102	0.428571428571429	0	0
0.673469387755102	0.448979591836735	0	0
0.673469387755102	0.469387755102041	0	0
0.673469387755102	0.489795918367347	0	0
0.673469387755102	0.510204081632653	0	0
0.673469387755102	0.530612244897959	0	0
0.673469387755102	0.551020408163265	0	0
0.673469387755102	0.571428571428571	0	0
0.673469387755102	0.591836734693878	0	0
0.673469387755102	0.612244897959184	0	0
0.673469387755102	0.63265306122449	0	0
0.673469387755102	0.653061224489796	0	0
0.673469387755102	0.673469387755102	0	0
0.673469387755102	0.693877551020408	0	0
0.673469387755102	0.714285714285714	0	0
0.673469387755102	0.73469387755102	0	0
0.673469387755102	0.755102040816326	0	0
0.673469387755102	0.775510204081633	0	0
0.673469387755102	0.795918367346939	0	0
0.673469387755102	0.816326530612245	0	0
0.673469387755102	0.836734693877551	0	0
0.673469387755102	0.857142857142857	0	0
0.673469387755102	0.877551020408163	0	0
0.673469387755102	0.897959183673469	0	0
0.673469387755102	0.918367346938776	0	0
0.673469387755102	0.938775510204082	0	0
0.673469387755102	0.959183673469388	0	0
0.673469387755102	0.979591836734694	0	0

0.693877551020408	0	0	0
0.693877551020408	0.0204081632653061	0	0
0.693877551020408	0.0408163265306122	0	0
0.693877551020408	0.0612244897959184	0	0
0.693877551020408	0.0816326530612245	0	0
0.693877551020408	0.102040816326531	0	0
0.693877551020408	0.122448979591837	0	0
0.693877551020408	0.142857142857143	0	0
0.693877551020408	0.163265306122449	0	0
0.693877551020408	0.183673469387755	0	0
0.693877551020408	0.204081632653061	0	0
0.693877551020408	0.224489795918367	0	0
0.693877551020408	0.244897959183673	0	0
0.693877551020408	0.26530612244898	0	0
0.693877551020408	0.285714285714286	0	0
0.693877551020408	0.306122448979592	0	0
0.693877551020408	0.326530612244898	0	0
0.693877551020408	0.346938775510204	0	0
0.693877551020408	0.36734693877551	0	0
0.693877551020408	0.387755102040816	0	0
0.693877551020408	0.408163265306122	0	0
0.693877551020408	0.428571428571429	0	0
0.693877551020408	0.448979591836735	0	0
0.693877551020408	0.469387755102041	0	0
0.693877551020408	0.489795918367347	0	0
0.693877551020408	0.510204081632653	0	0
0.693877551020408	0.530612244897959	0	0
0.693877551020408	0.551020408163265	0	0
0.693877551020408	0.571428571428571	0	0
0.693877551020408	0.591836734693878	0	0
0.693877551020408	0.612244897959184	0	0
0.693877551020408	0.63265306122449	0	0
0.693877551020408	0.653061224489796	0	0
0.693877551020408	0.673469387755102	0	0
0.693877551020408	0.693877551020408	0	0
0.693877551020408	0.714285714285714	0	0
0.693877551020408	0.73469387755102	0	0
0.693877551020408	0.755102040816326	0	0
0.693877551020408	0.775510204081633	0	0
0.693877551020408	0.795918367346939	0	0
0.693877551020408	0.816326530612245	0	0
0.693877551020408	0.836734693877551	0	0
0.693877551020408	0.857142857142857	0	0
0.693877551020408	0.877551020408163	0	0
0.693877551020408	0.897959183673469	0	0
0.693877551020408	0.918367346938776	0	0
0.693877551020408	0.938775510204082	0	0
0.693877551020408	0.959183673469388	0	0
0.693877551020408	0.979591836734694	0	0

0.714285714285714	0	0	0
0.714285714285714	0.0204081632653061	0	0
0.714285714285714	0.0408163265306122	0	0
0.714285714285714	0.0612244897959184	0	0
0.714285714285714	0.0816326530612245	0	0
0.714285714285714	0.102040816326531	0	0
0.714285714285714	0.122448979591837	0	0
0.714285714285714	0.142857142857143	0	0
0.714285714285714	0.163265306122449	0	0
0.714285714285714	0.183673469387755	0	0
0.714285714285714	0.204081632653061	0	0
0.714285714285714	0.224489795918367	0	0
0.714285714285714	0.244897959183673	0	0
0.714285714285714	0.26530612244898	0	0
0.714285714285714	0.285714285714286	0	0
0.714285714285714	0.306122448979592	0	0
0.714285714285714	0.326530612244898	0	0
0.714285714285714	0.346938775510204	0	0
0.714285714285714	0.36734693877551	0	0
0.714285714285714	0.387755102040816	0	0
0.714285714285714	0.408163265306122	0	0
0.714285714285714	0.428571428571429	0	0
0.714285714285714	0.448979591836735	0	0
0.714285714285714	0.469387755102041	0	0
0.714285714285714	0.489795918367347	0	0
0.714285714285714	0.510204081632653	0	0
0.714285714285714	0.530612244897959	0	0
0.714285714285714	0.551020408163265	0	0
0.714285714285714	0.571428571428571	0	0
0.714285714285714	0.591836734693878	0	0
0.714285714285714	0.612244897959184	0	0
0.714285714285714	0.63265306122449	0	0
0.714285714285714	0.653061224489796	0	0
0.714285714285714	0.673469387755102	0	0
0.714285714285714	0.693877551020408	0	0
0.714285714285714	0.714285714285714	0	0
0.714285714285714	0.73469387755102	0	0
0.714285714285714	0.755102040816326	0	0
0.714285714285714	0.775510204081633	0	0
0.714285714285714	0.795918367346939	0	0
0.714285714285714	0.816326530612245	0	0
0.714285714285714	0.836734693877551	0	0
0.714285714285714	0.857142857142857	0	0
0.714285714285714	0.877551020408163	0	0
0.714285714285714	0.897959183673469	0	0
0.714285714285714	0.918367346938776	0	0
0.714285714285714	0.938775510204082	0	0
0.714285714285714	0.959183673469388	0	0
0.714285714285714	0.979591836734694	0	0

0.73469387755102	0	0	0
0.73469387755102	0.0204081632653061	0	0
0.73469387755102	0.0408163265306122	0	0
0.73469387755102	0.0612244897959184	0	0
0.73469387755102	0.0816326530612245	0	0
0.73469387755102	0.102040816326531	0	0
0.73469387755102	0.122448979591837	0	0
0.73469387755102	0.142857142857143	0	0
0.73469387755102	0.163265306122449	0	0
0.73469387755102	0.183673469387755	0	0
0.73469387755102	0.204081632653061	0	0
0.73469387755102	0.224489795918367	0	0
0.73469387755102	0.244897959183673	0	0
0.73469387755102	0.26530612244898	0	0
0.73469387755102	0.285714285714286	0	0
0.73469387755102	0.306122448979592	0	0
0.73469387755102	0.326530612244898	0	0
0.73469387755102	0.346938775510204	0	0
0.73469387755102	0.36734693877551	0	0
0.73469387755102	0.387755102040816	0	0
0.73469387755102	0.408163265306122	0	0
0.73469387755102	0.428571428571429	0	0
0.73469387755102	0.448979591836735	0	0
0.73469387755102	0.469387755102041	0	0
0.73469387755102	0.489795918367347	0	0
0.73469387755102	0.510204081632653	0	0
0.73469387755102	0.530612244897959	0	0
0.73469387755102	0.551020408163265	0	0
0.73469387755102	0.571428571428571	0	0
0.73469387755102	0.591836734693878	0	0
0.73469387755102	0.612244897959184	0	0
0.73469387755102	0.63265306122449	0	0
0.73469387755102	0.653061224489796	0	0
0.73469387755102	0.673469387755102	0	0
0.73469387755102	0.693877551020408	0	0
0.73469387755102	0.714285714285714	0	0
0.73469387755102	0.73469387755102	0	0
0.73469387755102	0.755102040816326	0	0
0.73469387755102	0.775510204081633	0	0
0.73469387755102	0.795918367346939	0	0
0.73469387755102	0.816326530612245	0	0
0.73469387755102	0.836734693877551	0	0
0.73469387755102	0.857142857142857	0	0
0.73469387755102	0.877551020408163	0	0
0.73469387755102	0.897959183673469	0	0
0.73469387755102	0.918367346938776	0	0
0.73469387755102	0.938775510204082	0	0
0.73469387755102	0.959183673469388	0	0
0.73469387755102	0.979591836734694	0	0

0.755102040816326	0	0	0
0.755102040816326	0.0204081632653061	0	0
0.755102040816326	0.0408163265306122	0	0
0.755102040816326	0.0612244897959184	0	0
0.755102040816326	0.0816326530612245	0	0
0.755102040816326	0.102040816326531	0	0
0.755102040816326	0.122448979591837	0	0
0.755102040816326	0.142857142857143	0	0
0.755102040816326	0.163265306122449	0	0
0.755102040816326	0.183673469387755	0	0
0.755102040816326	0.204081632653061	0	0
0.755102040816326	0.224489795918367	0	0
0.755102040816326	0.244897959183673	0	0
0.755102040816326	0.26530612244898	0	0
0.755102040816326	0.285714285714286	0	0
0.755102040816326	0.306122448979592	0	0
0.755102040816326	0.326530612244898	0	0
0.755102040816326	0.346938775510204	0	0
0.755102040816326	0.36734693877551	0	0
0.755102040816326	0.387755102040816	0	0
0.755102040816326	0.408163265306122	0	0
0.755102040816326	0.428571428571429	0	0
0.755102040816326	0.448979591836735	0	0
0.755102040816326	0.469387755102041	0	0
0.755102040816326	0.489795918367347	0	0
0.755102040816326	0.510204081632653	0	0
0.755102040816326	0.530612244897959	0	0
0.755102040816326	0.551020408163265	0	0
0.755102040816326	0.571428571428571	0	0
0.755102040816326	0.591836734693878	0	0
0.755102040816326	0.612244897959184	0	0
0.755102040816326	0.63265306122449	0	0
0.755102040816326	0.653061224489796	0	0
0.755102040816326	0.673469387755102	0	0
0.755102040816326	0.693877551020408	0	0
0.755102040816326	0.714285714285714	0	0
0.755102040816326	0.73469387755102	0	0
0.755102040816326	0.755102040816326	0	0
0.755102040816326	0.775510204081633	0	0
0.755102040816326	0.795918367346939	0	0
0.755102040816326	0.816326530612245	0	0
0.755102040816326	0.836734693877551	0	0
0.755102040816326	0.857142857142857	0	0
0.755102040816326	0.877551020408163	0	0
0.755102040816326	0.897959183673469	0	0
0.755102040816326	0.918367346938776	0	0
0.755102040816326	0.938775510204082	0	0
0.755102040816326	0.959183673469388	0	0
0.755102040816326	0.979591836734694	0	0

0.775510204081633	0	0	0
0.775510204081633	0.0204081632653061	0	0
0.775510204081633	0.0408163265306122	0	0
0.775510204081633	0.0612244897959184	0	0
0.775510204081633	0.0816326530612245	0	0
0.775510204081633	0.102040816326531	0	0
0.775510204081633	0.122448979591837	0	0
0.775510204081633	0.142857142857143	0	0
0.775510204081633	0.163265306122449	0	0
0.775510204081633	0.183673469387755	0	0
0.775510204081633	0.204081632653061	0	0
0.775510204081633	0.224489795918367	0	0
0.775510204081633	0.244897959183673	0	0
0.775510204081633	0.26530612244898	0	0
0.775510204081633	0.285714285714286	0	0
0.775510204081633	0.306122448979592	0	0
0.775510204081633	0.326530612244898	0	0
0.775510204081633	0.346938775510204	0	0
0.775510204081633	0.36734693877551	0	0
0.775510204081633	0.387755102040816	0	0
0.775510204081633	0.408163265306122	0	0
0.775510204081633	0.428571428571429	0	0
0.775510204081633	0.448979591836735	0	0
0.775510204081633	0.469387755102041	0	0
0.775510204081633	0.489795918367347	0	0
0.775510204081633	0.510204081632653	0	0
0.775510204081633	0.530612244897959	0	0
0.775510204081633	0.551020408163265	0	0
0.775510204081633	0.571428571428571	0	0
0.775510204081633	0.591836734693878	0	0
0.775510204081633	0.612244897959184	0	0
0.775510204081633	0.63265306122449	0	0
0.775510204081633	0.653061224489796	0	0
0.775510204081633	0.673469387755102	0	0
0.775510204081633	0.693877551020408	0	0
0.775510204081633	0.714285714285714	0	0
0.775510204081633	0.73469387755102	0	0
0.775510204081633	0.755102040816326	0	0
0.775510204081633	0.775510204081633	0	0
0.775510204081633	0.795918367346939	0	0
0.775510204081633	0.816326530612245	0	0
0.775510204081633	0.836734693877551	0	0
0.775510204081633	0.857142857142857	0	0
0.775510204081633	0.877551020408163	0	0
0.775510204081633	0.897959183673469	0	0
0.775510204081633	0.918367346938776	0	0
0.775510204081633	0.938775510204082	0	0
0.775510204081633	0.959183673469388	0	0
0.775510204081633	0.979591836734694	0	0

0.795918367346939	0	0	0
0.795918367346939	0.0204081632653061	0	0
0.795918367346939	0.0408163265306122	0	0
0.795918367346939	0.0612244897959184	0	0
0.795918367346939	0.0816326530612245	0	0
0.795918367346939	0.102040816326531	0	0
0.795918367346939	0.122448979591837	0	0
0.795918367346939	0.142857142857143	0	0
0.795918367346939	0.163265306122449	0	0
0.795918367346939	0.183673469387755	0	0
0.795918367346939	0.204081632653061	0	0
0.795918367346939	0.224489795918367	0	0
0.795918367346939	0.244897959183673	0	0
0.795918367346939	0.26530612244898	0	0
0.795918367346939	0.285714285714286	0	0
0.795918367346939	0.306122448979592	0	0
0.795918367346939	0.326530612244898	0	0
0.795918367346939	0.346938775510204	0	0
0.795918367346939	0.36734693877551	0	0
0.795918367346939	0.387755102040816	0	0
0.795918367346939	0.408163265306122	0	0
0.795918367346939	0.428571428571429	0	0
0.795918367346939	0.448979591836735	0	0
0.795918367346939	0.469387755102041	0	0
0.795918367346939	0.489795918367347	0	0
0.795918367346939	0.510204081632653	0	0
0.795918367346939	0.530612244897959	0	0
0.795918367346939	0.551020408163265	0	0
0.795918367346939	0.571428571428571	0	0
0.795918367346939	0.591836734693878	0	0
0.795918367346939	0.612244897959184	0	0
0.795918367346939	0.63265306122449	0	0
0.795918367346939	0.653061224489796	0	0
0.795918367346939	0.673469387755102	0	0
0.795918367346939	0.693877551020408	0	0
0.795918367346939	0.714285714285714	0	0
0.795918367346939	0.73469387755102	0	0
0.795918367346939	0.755102040816326	0	0
0.795918367346939	0.775510204081633	0	0
0.795918367346939	0.795918367346939	0	0
0.795918367346939	0.816326530612245	0	0
0.795918367346939	0.836734693877551	0	0
0.795918367346939	0.857142857142857	0	0
0.795918367346939	0.877551020408163	0	0
0.795918367346939	0.897959183673469	0	0
0.795918367346939	0.918367346938776	0	0
0.795918367346939	0.938775510204082	0	0
0.795918367346939	0.959183673469388	0	0
0.795918367346939	0.979591836734694	0	0

0.816326530612245	0	0	0
0.816326530612245	0.0204081632653061	0	0
0.816326530612245	0.0408163265306122	0	0
0.816326530612245	0.0612244897959184	0	0
0.816326530612245	0.0816326530612245	0	0
0.816326530612245	0.102040816326531	0	0
0.816326530612245	0.122448979591837	0	0
0.816326530612245	0.142857142857143	0	0
0.816326530612245	0.163265306122449	0	0
0.816326530612245	0.183673469387755	0	0
0.816326530612245	0.204081632653061	0	0
0.816326530612245	0.224489795918367	0	0
0.816326530612245	0.244897959183673	0	0
0.816326530612245	0.26530612244898	0	0
0.816326530612245	0.285714285714286	0	0
0.816326530612245	0.306122448979592	0	0
0.816326530612245	0.326530612244898	0	0
0.816326530612245	0.346938775510204	0	0
0.816326530612245	0.36734693877551	0	0
0.816326530612245	0.387755102040816	0	0
0.816326530612245	0.408163265306122	0	0
0.816326530612245	0.428571428571429	0	0
0.816326530612245	0.448979591836735	0	0
0.816326530612245	0.469387755102041	0	0
0.816326530612245	0.489795918367347	0	0
0.816326530612245	0.510204081632653	0	0
0.816326530612245	0.530612244897959	0	0
0.816326530612245	0.551020408163265	0	0
0.816326530612245	0.571428571428571	0	0
0.816326530612245	0.591836734693878	0	0
0.816326530612245	0.612244897959184	0	0
0.816326530612245	0.63265306122449	0	0
0.816326530612245	0.653061224489796	0	0
0.816326530612245	0.673469387755102	0	0
0.816326530612245	0.693877551020408	0	0
0.816326530612245	0.714285714285714	0	0
0.816326530612245	0.73469387755102	0	0
0.816326530612245	0.755102040816326	0	0
0.816326530612245	0.775510204081633	0	0
0.816326530612245	0.795918367346939	0	0
0.816326530612245	0.816326530612245	0	0
0.816326530612245	0.836734693877551	0	0
0.816326530612245	0.857142857142857	0	0
0.816326530612245	0.877551020408163	0	0
0.816326530612245	0.897959183673469	0	0
0.816326530612245	0.918367346938776	0	0
0.816326530612245	0.938775510204082	0	0
0.816326530612245	0.959183673469388	0	0
0.816326530612245	0.979591836734694	0	0

0.836734693877551	0	0	0
0.836734693877551	0.0204081632653061	0	0
0.836734693877551	0.0408163265306122	0	0
0.836734693877551	0.0612244897959184	0	0
0.836734693877551	0.0816326530612245	0	0
0.836734693877551	0.102040816326531	0	0
0.836734693877551	0.122448979591837	0	0
0.836734693877551	0.142857142857143	0	0
0.836734693877551	0.163265306122449	0	0
0.836734693877551	0.183673469387755	0	0
0.836734693877551	0.204081632653061	0	0
0.836734693877551	0.224489795918367	0	0
0.836734693877551	0.244897959183673	0	0
0.836734693877551	0.26530612244898	0	0
0.836734693877551	0.285714285714286	0	0
0.836734693877551	0.306122448979592	0	0
0.836734693877551	0.326530612244898	0	0
0.836734693877551	0.346938775510204	0	0
0.836734693877551	0.36734693877551	0	0
0.836734693877551	0.387755102040816	0	0
0.836734693877551	0.408163265306122	0	0
0.836734693877551	0.428571428571429	0	0
0.836734693877551	0.448979591836735	0	0
0.836734693877551	0.469387755102041	0	0
0.836734693877551	0.489795918367347	0	0
0.836734693877551	0.510204081632653	0	0
0.836734693877551	0.530612244897959	0	0
0.836734693877551	0.551020408163265	0	0
0.836734693877551	0.571428571428571	0	0
0.836734693877551	0.591836734693878	0	0
0.836734693877551	0.612244897959184	0	0
0.836734693877551	0.63265306122449	0	0
0.836734693877551	0.653061224489796	0	0
0.836734693877551	0.673469387755102	0	0
0.836734693877551	0.693877551020408	0	0
0.836734693877551	0.714285714285714	0	0
0.836734693877551	0.73469387755102	0	0
0.836734693877551	0.755102040816326	0	0
0.836734693877551	0.775510204081633	0	0
0.836734693877551	0.795918367346939	0	0
0.836734693877551	0.816326530612245	0	0
0.836734693877551	0.836734693877551	0	0
0.836734693877551	0.857142857142857	0	0
0.836734693877551	0.877551020408163	0	0
0.836734693877551	0.897959183673469	0	0
0.836734693877551	0.918367346938776	0	0
0.836734693877551	0.938775510204082	0	0
0.836734693877551	0.959183673469388	0	0
0.836734693877551	0.979591836734694	0	0

0.857142857142857	0	0	0
0.857142857142857	0.0204081632653061	0	0
0.857142857142857	0.0408163265306122	0	0
0.857142857142857	0.0612244897959184	0	0
0.857142857142857	0.0816326530612245	0	0
0.857142857142857	0.102040816326531	0	0
0.857142857142857	0.122448979591837	0	0
0.857142857142857	0.142857142857143	0	0
0.857142857142857	0.163265306122449	0	0
0.857142857142857	0.183673469387755	0	0
0.857142857142857	0.204081632653061	0	0
0.857142857142857	0.224489795918367	0	0
0.857142857142857	0.244897959183673	0	0
0.857142857142857	0.26530612244898	0	0
0.857142857142857	0.285714285714286	0	0
0.857142857142857	0.306122448979592	0	0
0.857142857142857	0.326530612244898	0	0
0.857142857142857	0.346938775510204	0	0
0.857142857142857	0.36734693877551	0	0
0.857142857142857	0.387755102040816	0	0
0.857142857142857	0.408163265306122	0	0
0.857142857142857	0.428571428571429	0	0
0.857142857142857	0.448979591836735	0	0
0.857142857142857	0.469387755102041	0	0
0.857142857142857	0.489795918367347	0	0
0.857142857142857	0.510204081632653	0	0
0.857142857142857	0.530612244897959	0	0
0.857142857142857	0.551020408163265	0	0
0.857142857142857	0.571428571428571	0	0
0.857142857142857	0.591836734693878	0	0
0.857142857142857	0.612244897959184	0	0
0.857142857142857	0.63265306122449	0	0
0.857142857142857	0.653061224489796	0	0
0.857142857142857	0.673469387755102	0	0
0.857142857142857	0.693877551020408	0	0
0.857142857142857	0.714285714285714	0	0
0.857142857142857	0.73469387755102	0	0
0.857142857142857	0.755102040816326	0	0
0.857142857142857	0.775510204081633	0	0
0.857142857142857	0.795918367346939	0	0
0.857142857142857	0.816326530612245	0	0
0.857142857142857	0.836734693877551	0	0
0.857142857142857	0.857142857142857	0	0
0.857142857142857	0.877551020408163	0	0
0.857142857142857	0.897959183673469	0	0
0.857142857142857	0.918367346938776	0	0
0.857142857142857	0.938775510204082	0	0
0.857142857142857	0.959183673469388	0	0
0.857142857142857	0.979591836734694	0	0

0.877551020408163	0	0	0
0.877551020408163	0.0204081632653061	0	0
0.877551020408163	0.0408163265306122	0	0
0.877551020408163	0.0612244897959184	0	0
0.877551020408163	0.0816326530612245	0	0
0.877551020408163	0.102040816326531	0	0
0.877551020408163	0.122448979591837	0	0
0.877551020408163	0.142857142857143	0	0
0.877551020408163	0.163265306122449	0	0
0.877551020408163	0.183673469387755	0	0
0.877551020408163	0.204081632653061	0	0
0.877551020408163	0.224489795918367	0	0
0.877551020408163	0.244897959183673	0	0
0.877551020408163	0.26530612244898	0	0
0.877551020408163	0.285714285714286	0	0
0.877551020408163	0.306122448979592	0	0
0.877551020408163	0.326530612244898	0	0
0.877551020408163	0.346938775510204	0	0
0.877551020408163	0.36734693877551	0	0
0.877551020408163	0.387755102040816	0	0
0.877551020408163	0.408163265306122	0	0
0.877551020408163	0.428571428571429	0	0
0.877551020408163	0.448979591836735	0	0
0.877551020408163	0.469387755102041	0	0
0.877551020408163	0.489795918367347	0	0
0.877551020408163	0.510204081632653	0	0
0.877551020408163	0.530612244897959	0	0
0.877551020408163	0.551020408163265	0	0
0.877551020408163	0.571428571428571	0	0
0.877551020408163	0.591836734693878	0	0
0.877551020408163	0.612244897959184	0	0
0.877551020408163	0.63265306122449	0	0
0.877551020408163	0.653061224489796	0	0
0.877551020408163	0.673469387755102	0	0
0.877551020408163	0.693877551020408	0	0
0.877551020408163	0.714285714285714	0	0
0.877551020408163	0.73469387755102	0	0
0.877551020408163	0.755102040816326	0	0
0.877551020408163	0.775510204081633	0	0
0.877551020408163	0.795918367346939	0	0
0.877551020408163	0.816326530612245	0	0
0.877551020408163	0.836734693877551	0	0
0.877551020408163	0.857142857142857	0	0
0.877551020408163	0.877551020408163	0	0
0.877551020408163	0.897959183673469	0	0
0.877551020408163	0.918367346938776	0	0
0.877551020408163	0.938775510204082	0	0
0.877551020408163	0.959183673469388	0	0
0.877551020408163	0.979591836734694	0	0

0.897959183673469	0	0	0
0.897959183673469	0.0204081632653061	0	0
0.897959183673469	0.0408163265306122	0	0
0.897959183673469	0.0612244897959184	0	0
0.897959183673469	0.0816326530612245	0	0
0.897959183673469	0.102040816326531	0	0
0.897959183673469	0.122448979591837	0	0
0.897959183673469	0.142857142857143	0	0
0.897959183673469	0.163265306122449	0	0
0.897959183673469	0.183673469387755	0	0
0.897959183673469	0.204081632653061	0	0
0.897959183673469	0.224489795918367	0	0
0.897959183673469	0.244897959183673	0	0
0.897959183673469	0.26530612244898	0	0
0.897959183673469	0.285714285714286	0	0
0.897959183673469	0.306122448979592	0	0
0.897959183673469	0.326530612244898	0	0
0.897959183673469	0.346938775510204	0	0
0.897959183673469	0.36734693877551	0	0
0.897959183673469	0.387755102040816	0	0
0.897959183673469	0.408163265306122	0	0
0.897959183673469	0.428571428571429	0	0
0.897959183673469	0.448979591836735	0	0
0.897959183673469	0.469387755102041	0	0
0.897959183673469	0.489795918367347	0	0
0.897959183673469	0.510204081632653	0	0
0.897959183673469	0.530612244897959	0	0
0.897959183673469	0.551020408163265	0	0
0.897959183673469	0.571428571428571	0	0
0.897959183673469	0.591836734693878	0	0
0.897959183673469	0.612244897959184	0	0
0.897959183673469	0.63265306122449	0	0
0.897959183673469	0.653061224489796	0	0
0.897959183673469	0.673469387755102	0	0
0.897959183673469	0.693877551020408	0	0
0.897959183673469	0.714285714285714	0	0
0.897959183673469	0.73469387755102	0	0
0.897959183673469	0.755102040816326	0	0
0.897959183673469	0.775510204081633	0	0
0.897959183673469	0.795918367346939	0	0
0.897959183673469	0.816326530612245	0	0
0.897959183673469	0.836734693877551	0	0
0.897959183673469	0.857142857142857	0	0
0.897959183673469	0.877551020408163	0	0
0.897959183673469	0.897959183673469	0	0
0.897959183673469	0.918367346938776	0	0
0.897959183673469	0.938775510204082	0	0
0.897959183673469	0.959183673469388	0	0
0.897959183673469	0.979591836734694	0	0

0.918367346938776	0	0	0
0.918367346938776	0.0204081632653061	0	0
0.918367346938776	0.0408163265306122	0	0
0.918367346938776	0.0612244897959184	0	0
0.918367346938776	0.0816326530612245	0	0
0.918367346938776	0.102040816326531	0	0
0.918367346938776	0.122448979591837	0	0
0.918367346938776	0.142857142857143	0	0
0.918367346938776	0.163265306122449	0	0
0.918367346938776	0.183673469387755	0	0
0.918367346938776	0.204081632653061	0	0
0.918367346938776	0.224489795918367	0	0
0.918367346938776	0.244897959183673	0	0
0.918367346938776	0.26530612244898	0	0
0.918367346938776	0.285714285714286	0	0
0.918367346938776	0.306122448979592	0	0
0.918367346938776	0.326530612244898	0	0
0.918367346938776	0.346938775510204	0	0
0.918367346938776	0.36734693877551	0	0
0.918367346938776	0.387755102040816	0	0
0.918367346938776	0.408163265306122	0	0
0.918367346938776	0.428571428571429	0	0
0.918367346938776	0.448979591836735	0	0
0.918367346938776	0.469387755102041	0	0
0.918367346938776	0.489795918367347	0	0
0.918367346938776	0.510204081632653	0	0
0.918367346938776	0.530612244897959	0	0
0.918367346938776	0.551020408163265	0	0
0.918367346938776	0.571428571428571	0	0
0.918367346938776	0.591836734693878	0	0
0.918367346938776	0.612244897959184	0	0
0.918367346938776	0.63265306122449	0	0
0.918367346938776	0.653061224489796	0	0
0.918367346938776	0.673469387755102	0	0
0.918367346938776	0.693877551020408	0	0
0.918367346938776	0.714285714285714	0	0
0.918367346938776	0.73469387755102	0	0
0.918367346938776	0.755102040816326	0	0
0.918367346938776	0.775510204081633	0	0
0.918367346938776	0.795918367346939	0	0
0.918367346938776	0.816326530612245	0	0
0.918367346938776	0.836734693877551	0	0
0.918367346938776	0.857142857142857	0	0
0.918367346938776	0.877551020408163	0	0
0.918367346938776	0.897959183673469	0	0
0.918367346938776	0.918367346938776	0	0
0.918367346938776	0.938775510204082	0	0
0.918367346938776	0.959183673469388	0	0
0.918367346938776	0.979591836734694	0	0

0.938775510204082	0	0	0
0.938775510204082	0.0204081632653061	0	0
0.938775510204082	0.0408163265306122	0	0
0.938775510204082	0.0612244897959184	0	0
0.938775510204082	0.0816326530612245	0	0
0.938775510204082	0.102040816326531	0	0
0.938775510204082	0.122448979591837	0	0
0.938775510204082	0.142857142857143	0	0
0.938775510204082	0.163265306122449	0	0
0.938775510204082	0.183673469387755	0	0
0.938775510204082	0.204081632653061	0	0
0.938775510204082	0.224489795918367	0	0
0.938775510204082	0.244897959183673	0	0
0.938775510204082	0.26530612244898	0	0
0.938775510204082	0.285714285714286	0	0
0.938775510204082	0.306122448979592	0	0
0.938775510204082	0.326530612244898	0	0
0.938775510204082	0.346938775510204	0	0
0.938775510204082	0.36734693877551	0	0
0.938775510204082	0.387755102040816	0	0
0.938775510204082	0.408163265306122	0	0
0.938775510204082	0.428571428571429	0	0
0.938775510204082	0.448979591836735	0	0
0.938775510204082	0.469387755102041	0	0
0.938775510204082	0.489795918367347	0	0
0.938775510204082	0.510204081632653	0	0
0.938775510204082	0.530612244897959	0	0
0.938775510204082	0.551020408163265	0	0
0.938775510204082	0.571428571428571	0	0
0.938775510204082	0.591836734693878	0	0
0.938775510204082	0.612244897959184	0	0
0.938775510204082	0.63265306122449	0	0
0.938775510204082	0.653061224489796	0	0
0.938775510204082	0.673469387755102	0	0
0.938775510204082	0.693877551020408	0	0
0.938775510204082	0.714285714285714	0	0
0.938775510204082	0.73469387755102	0	0
0.938775510204082	0.755102040816326	0	0
0.938775510204082	0.775510204081633	0	0
0.938775510204082	0.795918367346939	0	0
0.938775510204082	0.816326530612245	0	0
0.938775510204082	0.836734693877551	0	0
0.938775510204082	0.857142857142857	0	0
0.938775510204082	0.877551020408163	0	0
0.938775510204082	0.897959183673469	0	0
0.938775510204082	0.918367346938776	0	0
0.938775510204082	0.938775510204082	0	0
0.938775510204082	0.959183673469388	0	0
0.938775510204082	0.979591836734694	0	0

0.959183673469388	0	0	0
0.959183673469388	0.0204081632653061	0	0
0.959183673469388	0.0408163265306122	0	0
0.959183673469388	0.0612244897959184	0	0
0.959183673469388	0.0816326530612245	0	0
0.959183673469388	0.102040816326531	0	0
0.959183673469388	0.122448979591837	0	0
0.959183673469388	0.142857142857143	0	0
0.959183673469388	0.163265306122449	0	0
0.959183673469388	0.183673469387755	0	0
0.959183673469388	0.204081632653061	0	0
0.959183673469388	0.224489795918367	0	0
0.959183673469388	0.244897959183673	0	0
0.959183673469388	0.26530612244898	0	0
0.959183673469388	0.285714285714286	0	0
0.959183673469388	0.306122448979592	0	0
0.959183673469388	0.326530612244898	0	0
0.959183673469388	0.346938775510204	0	0
0.959183673469388	0.36734693877551	0	0
0.959183673469388	0.387755102040816	0	0
0.959183673469388	0.408163265306122	0	0
0.959183673469388	0.428571428571429	0	0
0.959183673469388	0.448979591836735	0	0
0.959183673469388	0.469387755102041	0	0
0.959183673469388	0.489795918367347	0	0
0.959183673469388	0.510204081632653	0	0
0.959183673469388	0.530612244897959	0	0
0.959183673469388	0.551020408163265	0	0
0.959183673469388	0.571428571428571	0	0
0.959183673469388	0.591836734693878	0	0
0.959183673469388	0.612244897959184	0	0
0.959183673469388	0.63265306122449	0	0
0.959183673469388	0.653061224489796	0	0
0.959183673469388	0.673469387755102	0	0
0.959183673469388	0.693877551020408	0	0
0.959183673469388	0.714285714285714	0	0
0.959183673469388	0.73469387755102	0	0
0.959183673469388	0.755102040816326	0	0
0.959183673469388	0.775510204081633	0	0
0.959183673469388	0.795918367346939	0	0
0.959183673469388	0.816326530612245	0	0
0.959183673469388	0.836734693877551	0	0
0.959183673469388	0.857142857142857	0	0
0.959183673469388	0.877551020408163	0	0
0.959183673469388	0.897959183673469	0	0
0.959183673469388	0.918367346938776	0	0
0.959183673469388	0.938775510204082	0	0
0.959183673469388	0.959183673469388	0	0
0.959183673469388	0.979591836734694	0	0

0.979591836734694	0	0	0
0.979591836734694	0.0204081632653061	0	0
0.979591836734694	0.0408163265306122	0	0
0.979591836734694	0.0612244897959184	0	0
0.979591836734694	0.0816326530612245	0	0
0.979591836734694	0.102040816326531	0	0
0.979591836734694	0.122448979591837	0	0
0.979591836734694	0.142857142857143	0	0
0.979591836734694	0.163265306122449	0	0
0.979591836734694	0.183673469387755	0	0
0.979591836734694	0.204081632653061	0	0
0.979591836734694	0.224489795918367	0	0
0.979591836734694	0.244897959183673	0	0
0.979591836734694	0.26530612244898	0	0
0.979591836734694	0.285714285714286	0	0
0.979591836734694	0.306122448979592	0	0
0.979591836734694	0.326530612244898	0	0
0.979591836734694	0.346938775510204	0	0
0.979591836734694	0.36734693877551	0	0
0.979591836734694	0.387755102040816	0	0
0.979591836734694	0.408163265306122	0	0
0.979591836734694	0.428571428571429	0	0
0.979591836734694	0.448979591836735	0	0
0.979591836734694	0.469387755102041	0	0
0.979591836734694	0.489795918367347	0	0
0.979591836734694	0.510204081632653	0	0
0.979591836734694	0.530612244897959	0	0
0.979591836734694	0.551020408163265	0	0
0.979591836734694	0.571428571428571	0	0
0.979591836734694	0.591836734693878	0	0
0.979591836734694	0.612244897959184	0	0
0.979591836734694	0.63265306122449	0	0
0.979591836734694	0.653061224489796	0	0
0.979591836734694	0.673469387755102	0	0
0.979591836734694	0.693877551020408	0	0
0.979591836734694	0.714285714285714	0	0
0.979591836734694	0.73469387755102	0	0
0.979591836734694	0.755102040816326	0	0
0.979591836734694	0.775510204081633	0	0
0.979591836734694	0.795918367346939	0	0
0.979591836734694	0.816326530612245	0	0
0.979591836734694	0.836734693877551	0	0
0.979591836734694	0.857142857142857	0	0
0.979591836734694	0.877551020408163	0	0
0.979591836734694	0.897959183673469	0	0
0.979591836734694	0.918367346938776	0	0
0.979591836734694	0.938775510204082	0	0
0.979591836734694	0.959183673469388	0	0
0.979591836734694	0.979591836734694	0	0

